Upscaling of a Cahn-Hilliard Navier-Stokes Model with Precipitation and Dissolution in a Thin Strip

We consider a phase-field model for the incompressible flow of two immiscible fluids. This model extends widespread models for two fluid phases by including a third, solid phase, which can evolve due to e.g. precipitation and dissolution. We consider a simple, two-dimensional geometry of a thin strip, which can still be seen as the representation of a single pore throat in a porous medium. Under moderate assumptions on the Peclet number and the capillary number, we investigate the limit case when the ratio between the width and the length of the strip is going to zero. In this way and employing transversal averaging, we derive an upscaled model. The result is a multi-scale model consisting of the upscaled equations for the total flux and the ion transport, while the phase-field equation has to be solved in cell-problems at the pore scale to determine the position of interfaces. We also investigate the sharp-interface limit of the multi-scale model, in which the phase-field parameter approaches 0. The resulting sharp-interface model consists only of Darcy-scale equations, as the cell-problems can be solved explicitly. Notably we find asymptotic consistency, that is the upscaling process and the sharp-interface limit commute. We use numerical results to investigate the validity of the upscaling when discontinuities are formed in the upscaled model.

==> data1.csv <==
0,0.784123,0.793102,0.788388,0.7829208,0.7971968,0.81567
0.0050251256281407,0.782233175268216,0.790561680089164,0.785306118778217,0.778637353620989,0.792498437763045,0.811413865515264
0.0100502512562814,0.780147948058192,0.788191930416433,0.781995642069999,0.77395745347323,0.786078563742586,0.806716138521108
0.0150753768844221,0.778378678803322,0.786102547641255,0.778926610995591,0.769613334871582,0.777961039523154,0.801534634168075
0.0201005025125628,0.775992896407082,0.782486440673675,0.775368317479677,0.764849226506727,0.767503616487182,0.795804792583144
0.0251256281407035,0.773500252740482,0.779489051700851,0.771862008422737,0.759071505324511,0.757466810839697,0.789420798994975
0.0301507537688442,0.771164422299497,0.776245109706951,0.767743963142599,0.753209256534744,0.746402878894472,0.782347842937297
0.0351758793969849,0.76883803056295,0.772917054340236,0.763133705464592,0.747393240507413,0.735861960628367,0.77442016080402
0.0402010050251256,0.765862951130464,0.769414148388654,0.758972084976957,0.740249781318156,0.724393193868987,0.765527887430407
0.0452261306532663,0.762646191042215,0.765807868615806,0.754470993587457,0.732946550138629,0.711698454854339,0.755436443430517
0.050251256281407,0.75919956641076,0.761970875824979,0.749099753947506,0.72505982031369,0.696660439929094,0.743905308905717
0.0552763819095477,0.756094550023261,0.756823419744638,0.743693833130571,0.717544981712262,0.68067951399918,0.730814436540663
0.0603015075376884,0.753112669832293,0.752893646927727,0.737836662577269,0.709655235664755,0.665124679353318,0.715831626336335
0.0653266331658292,0.750108962973562,0.74816125836115,0.731499987136349,0.701155268149396,0.650376269796165,0.698849405325548
0.0703517587939698,0.746880469641493,0.743256476625588,0.724806742228968,0.692228791903887,0.637198586325833,0.680301638827047
0.0753768844221105,0.743735512717661,0.73828618864431,0.718137096666126,0.683433777205665,0.625678097517247,0.660661080309506
0.0804020100502513,0.738994839650449,0.732180879649207,0.710484756438174,0.675487490809697,0.61455940184452,0.641203466372858
0.085427135678392,0.73429047038736,0.726302186710691,0.704238658653378,0.666466071601505,0.604444625313618,0.62322791763373
0.0904522613065327,0.729835077399091,0.719994563553182,0.697242428596664,0.656808866169058,0.597277719398955,0.607736617855326
0.0954773869346734,0.725465515542692,0.715092859686957,0.689832787395279,0.648950601921029,0.591200830644239,0.595047254216977
0.100502512562814,0.721097713475065,0.709584264067591,0.682902598140235,0.640996904735727,0.585649105100595,0.584948167761886
0.105527638190955,0.714768781360683,0.703387081292712,0.675565624712969,0.633592933176521,0.581696420372131,0.577099497191842
0.110552763819095,0.709150637388636,0.696362411986684,0.66809879638191,0.626178033729699,0.578830791785517,0.571083283585108
0.115577889447236,0.703227178494346,0.689840468041,0.660613131545172,0.619210642256403,0.576629033392314,0.566455900869472
0.120603015075377,0.696608039903575,0.683195713516933,0.65377344322297,0.612158557430832,0.575091014608311,0.562887185929648
0.125628140703518,0.689840059430836,0.676393213944117,0.646884582936517,0.604991275507243,0.5746384,0.560163037283024
0.130653266331658,0.684071452178644,0.669321586258246,0.639851751196242,0.599335261423396,0.574088860712321,0.558051708542714
0.135678391959799,0.678890150301688,0.661884653943292,0.633454033865942,0.595017753419949,0.574434752707538,0.556476361809045
0.14070351758794,0.67350592028939,0.654691670422249,0.626927600251681,0.591859628878706,0.57440312567968,0.555272200447221
0.14572864321608,0.667577411609001,0.647944851633464,0.620648761065213,0.588920546863001,0.573295210323221,0.554381989949749
0.150753768844221,0.662436800779084,0.641394698782162,0.614980393032809,0.586122548507242,0.573690253209264,0.553783462311558
0.155778894472362,0.657672916030585,0.636623465556225,0.610277638596862,0.58476073658358,0.576048330231468,0.553420613065327
0.160804020100503,0.652854784417242,0.631281096964936,0.605581679898373,0.583424469192192,0.578747918193377,0.553255030150754
0.165829145728643,0.648244938219878,0.626043092577642,0.601557959404352,0.582388368563174,0.580588828957286,0.553259587939698
0.170854271356784,0.644069839675186,0.621449845886323,0.597749186745013,0.581262196743719,0.581877195016503,0.553412638190955
0.175879396984925,0.63947275260143,0.617046974846968,0.594371731271743,0.580223543563974,0.581473820248785,0.553698964824121
0.180904522613065,0.635166807749622,0.612693766815393,0.591542905679819,0.579940095617874,0.580067337301894,0.554107386934673
0.185929648241206,0.631697661362578,0.608951725044277,0.589258707124789,0.579722762879615,0.579326451326399,0.554630211055276
0.190954773869347,0.628622754045283,0.605273606237166,0.587344548609535,0.579889741291643,0.578595816959799,0.555260467336683
0.195979899497487,0.625428904700149,0.602460388844625,0.58571607645257,0.580123282432782,0.577920380519883,0.555972592964824
0.201005025125628,0.622825673730096,0.599750092185063,0.584427247645636,0.580867222127587,0.577999745687073,0.556752216080402
0.206030150753769,0.620280767629538,0.59715323580402,0.583234859772363,0.581353203991522,0.577300805317593,0.557598306532663
0.21105527638191,0.617551258303646,0.594801792716089,0.58245080957673,0.581535761347349,0.576394173434149,0.558514924623116
0.21608040201005,0.614993000281473,0.592664531378962,0.581730514796203,0.582121829239583,0.575359119635561,0.559512155778894
0.221105527638191,0.612600806198826,0.591085472410235,0.581360432575805,0.58255077440536,0.575447712849964,0.560590889447236
0.226130653266332,0.610941081103458,0.589730362608826,0.581463352299345,0.582108986640806,0.575257361598691,0.561702266331658
0.231155778894472,0.609590331684053,0.588498932643989,0.581375158650395,0.581832922675232,0.575909800691684,0.562848065326633
0.236180904522613,0.608096157834994,0.587508094161708,0.581366307254929,0.581695614568197,0.576765857499082,0.564052391959799
0.241206030150754,0.606736996726505,0.586499328859957,0.581711965634625,0.58189909602095,0.579024049489456,0.565338015075377
0.246231155778894,0.605478873827309,0.585773479982844,0.58221076195348,0.582781420829848,0.579887831197655,0.566649577889447
0.251256281407035,0.604413829674689,0.58534719472901,0.582665173646008,0.583113363611793,0.580039480676108,0.567978185929648
0.256281407035176,0.603487436226701,0.584979742991775,0.583137821701098,0.583470834894136,0.579159376999282,0.56936291959799
0.261306532663317,0.6025419685769,0.585020562908959,0.583815268329462,0.58430795131788,0.579057259858615,0.570818894472362
0.266331658291457,0.601940659516961,0.584861116584382,0.584582862097372,0.584697411692124,0.58025615620962,0.572273180904523
0.271356783919598,0.601370012684646,0.585046732334557,0.585449590716418,0.584654512277056,0.580170977138118,0.573754120603015
0.276381909547739,0.600857878695624,0.585397655120398,0.586585211902744,0.585378204024956,0.579330118109064,0.575310974769234
0.281407035175879,0.600430039181561,0.585853301952597,0.58702516501426,0.585353782473342,0.578573662581565,0.576880306532663
0.28643216080402,0.600030398138871,0.586462975210479,0.587574186312272,0.585147567298029,0.579784174012922,0.578454854271357
0.291457286432161,0.59979521344036,0.587022764630012,0.588557137034654,0.58567328509783,0.580279286661619,0.580099352209141
0.296482412060302,0.599609356921102,0.588030512562814,0.589446188311885,0.586345205911037,0.581890111809045,0.581765417085427
0.301507537688442,0.599707862130321,0.589044286200232,0.590535346147078,0.587573977281597,0.582751706663644,0.58342651758794
0.306532663316583,0.599846139474722,0.590063963827244,0.591974937310989,0.588021684477945,0.584637433644413,0.585156272621078
0.311557788944724,0.600362597002553,0.591172246937814,0.593428519814261,0.588535532587306,0.587244606689891,0.586900879396985
0.316582914572864,0.600775005247212,0.592406352400133,0.594998085434184,0.58994456426453,0.590762225437044,0.588641653266332
0.321608040201005,0.601048455178855,0.593555671508293,0.59648781615016,0.591415145008414,0.594918140623116,0.590454866758888
0.326633165829146,0.601409670784728,0.594571949193234,0.59813986307427,0.593382580030588,0.598593362295924,0.592263366834171
0.331658291457286,0.602013992427733,0.595877386632605,0.599650243525319,0.595170014585323,0.600769590858402,0.594082251256281
0.336683417085427,0.602806006398503,0.596984150049277,0.601319644600713,0.597296242275247,0.600942144747453,0.595970944723618
0.341708542713568,0.603614146630563,0.5981072589789,0.603007575797249,0.598476161313886,0.601817362999613,0.59783416080402
0.346733668341709,0.604430142715816,0.599546103355216,0.604976622380791,0.600153601131406,0.602651234884098,0.599739282860687
0.351758793969849,0.605276367451575,0.601091239379844,0.606623682466632,0.602427051008891,0.603745053101826,0.601681155778895
0.35678391959799,0.606114748510611,0.602609252550107,0.608361449307005,0.604898124482059,0.604117068690064,0.603602165829146
0.361809045226131,0.607053262700878,0.604049052086979,0.609808974472362,0.607161133365187,0.604512666700851,0.605594982729741
0.366834170854271,0.608067968351681,0.605716696601615,0.611670889681851,0.608600500547682,0.605730353720083,0.607569326633166
0.371859296482412,0.609037000610339,0.607276216344882,0.613124071803941,0.610503538483939,0.607558199140919,0.609569130653266
0.376884422110553,0.610456630566582,0.609075946324259,0.61497199104973,0.612270856541897,0.607869882434068,0.611615537688442
0.381909547738693,0.611799596028086,0.610774712470475,0.616745481241746,0.614095409876047,0.610151733065327,0.613634221105528
0.386934673366834,0.613260970873933,0.612693654989558,0.618654925977597,0.616556973410577,0.612979730013705,0.61572492754093
0.391959798994975,0.614864729861927,0.614316380335412,0.620270647011147,0.6183685491138,0.61562467677518,0.617789165829146
0.396984924623116,0.616266691552043,0.616047184761014,0.621792255746819,0.621011488334756,0.61826428354782,0.619892007602804
0.402010050251256,0.617345701023062,0.617656438261459,0.623506977176204,0.623417103292985,0.623119665149276,0.622018396984925
0.407035175879397,0.618631895349191,0.619262459660559,0.625016436250572,0.625274204113249,0.629235950185711,0.624131542713568
0.412060301507538,0.62004404847809,0.621052248563498,0.6269720822853,0.627109624404375,0.633111879426116,0.626312577889447
0.417085427135678,0.6212958764814,0.622817111267654,0.629019244884617,0.629187127310019,0.636017936420843,0.628453060301508
0.422110552763819,0.622477677373797,0.624288078373144,0.631041277973578,0.631943133019644,0.637854361699406,0.630665659824321
0.42713567839196,0.624078719243576,0.626302727505146,0.633155855863759,0.634345582468653,0.638208951584269,0.63284775879397
0.4321608040201,0.62581485012747,0.628193044421023,0.635261586986025,0.636317606683725,0.639974102890629,0.635074574792451
0.437185929648241,0.627530591409077,0.629834612921615,0.637329642212444,0.638626479552479,0.64096233662952,0.637308934673367
0.442211055276382,0.629179420535954,0.631639835919495,0.639930606355349,0.640314742395995,0.640225160567544,0.639545628140703
0.447236180904523,0.630836888950927,0.633506252207144,0.641966880703886,0.642305066260334,0.640286710326435,0.64183059798995
0.452261306532663,0.632499569588209,0.635582528995342,0.64380590576895,0.644646048711447,0.641143172288926,0.644085110552764
0.457286432160804,0.634038825081874,0.637776570937123,0.646260367826864,0.64757024864955,0.642832600484942,0.646409844221105
0.462311557788945,0.635871915733528,0.639712319163384,0.648359107297683,0.649183627929119,0.645381138581798,0.648689296482412
0.467336683417085,0.637819782858812,0.64133963707426,0.650203179345001,0.65123522391503,0.648960491524288,0.651046133058419
0.472361809045226,0.639722075531042,0.643564363837805,0.652132479379766,0.653091146452585,0.651835336906756,0.65335559798995
0.477386934673367,0.641634308806872,0.645691037151073,0.654102771645283,0.65513350599541,0.654718941758516,0.655736862788519
0.482412060301508,0.643231836065671,0.647907425417833,0.655976278990458,0.657545381447236,0.657705479704254,0.6580791959799
0.487437185929648,0.644838569496418,0.650083265213874,0.658261585588443,0.659930511557789,0.660849529064678,0.660481457925907
0.492462311557789,0.64675898243837,0.651617102499721,0.660543899166161,0.662474209892573,0.664223589536253,0.662857316582915
0.49748743718593,0.648827759852531,0.653379835961341,0.663197833992852,0.665596920014464,0.666771862530041,0.665279783797882
0.50251256281407,0.650931008295561,0.655035249593272,0.665536076322532,0.668725436079074,0.669634935744047,0.667688010050251
0.507537688442211,0.652906075115514,0.657018837215393,0.667716645088248,0.671393538180109,0.672652467953025,0.670129512562814
0.512562814070352,0.654775916135114,0.659394324033963,0.66995841103363,0.673832506964089,0.674453669094966,0.67257027638191
0.517587939698492,0.657083995525527,0.66170007962662,0.672244891456148,0.676644642918295,0.676798811777263,0.675030334318174
0.522613065326633,0.659271668422668,0.663692371486893,0.674754019127898,0.679216062460741,0.678382216285509,0.677500994974874
0.527638190954774,0.66105991007262,0.665680486524932,0.677827896772806,0.6822654823474,0.681483098157454,0.679982293664856
0.532663316582915,0.662613513258226,0.667715460082866,0.679952995285863,0.684779597410189,0.685520826290908,0.682478155778894
0.537688442211055,0.664706680316046,0.669999743214758,0.682010559351944,0.687647714252793,0.688464662165286,0.684982178718706
0.542713567839196,0.66686093434462,0.672515067956415,0.684160170727511,0.690763756900279,0.689887327070133,0.68749975879397
0.547738693467337,0.668913918593726,0.675249010787847,0.686484203763382,0.693900111587225,0.691290775077264,0.690027484561034
0.552763819095477,0.670985594155486,0.677611281021289,0.688553054924974,0.69605861868173,0.694526725053841,0.6925648040201
0.557788944723618,0.673133213098026,0.679448949162039,0.691413024537321,0.698525097214888,0.69803909301772,0.695115421202522
0.562814070351759,0.675353301395272,0.681909411754424,0.693641369617791,0.700707436994496,0.701417890396866,0.697670165829146
0.5678391959799,0.6775686425302,0.684119132888907,0.695842319416106,0.703218709465696,0.704264845872495,0.700244703517588
0.57286432160804,0.679672379884569,0.686023022384651,0.698142083696122,0.705511095328494,0.707452857944897,0.702814075376884
0.577889447236181,0.681988164052322,0.688289740029984,0.700239043635164,0.707557508027565,0.710162528558199,0.70541235678392
0.582914572864322,0.684207392345993,0.690563205953482,0.70255931763665,0.71016827810771,0.711558437805188,0.707993592964824
0.587939698492462,0.686432258992037,0.692701850418445,0.705091197423013,0.712987994613846,0.712936457628348,0.710614819095477
0.592964824120603,0.688757995313085,0.695161968051447,0.707355320057075,0.715322968880057,0.715791130204213,0.713205592964824
0.597989949748744,0.691015078159221,0.697675703044635,0.709102737847654,0.718075332092991,0.718024312264023,0.715847969849246
0.603015075376884,0.69343414622097,0.699724180727165,0.711528349912829,0.721688764836842,0.720641426746636,0.718449281407035
0.608040201005025,0.695796819902812,0.701660167942843,0.713557849679552,0.725171851906238,0.723591750539364,0.721108336683417
0.613065326633166,0.69796657881897,0.704438404933113,0.71612208661987,0.728032416718889,0.726997462332409,0.723719944723618
0.618090452261307,0.700264658563016,0.706911887249141,0.718481300127757,0.730565733003043,0.730005658431693,0.726391507537688
0.623115577889447,0.703102430311036,0.709218996328291,0.7209151883386,0.73342346690199,0.732423041564968,0.729015076219175
0.628140703517588,0.706349845330508,0.711577570775283,0.723172915684618,0.735994365942922,0.734873459635527,0.731692934673367
0.633165829145729,0.708996063713693,0.713966776278551,0.725530377241858,0.739299047781279,0.738427750660611,0.734329523386162
0.638190954773869,0.711065041130616,0.716068678929203,0.727570588274927,0.741290442516932,0.741933773595249,0.73701040201005
0.64321608040201,0.713374290398269,0.718332100705768,0.729975219574354,0.74382273261962,0.746438332595621,0.739660165698186
0.648241206030151,0.716070535110334,0.720293452562081,0.732287249643087,0.746322321972695,0.750597346282816,0.742336909547739
0.653266331658292,0.718483647517247,0.722719915788953,0.734560957921057,0.749088456546076,0.754479886987384,0.745001802969945
0.658291457286432,0.720669742794977,0.725161137797794,0.737096217499105,0.752027257972104,0.757581413754085,0.747668773869347
0.663316582914573,0.723056248068339,0.727301922814522,0.739882226816697,0.755064138445214,0.760342734192703,0.75034376771887
0.668341708542714,0.725559624878318,0.729446062958182,0.741809937355624,0.75843136307047,0.765168119021888,0.753000055276382
0.673366834170854,0.727905583069139,0.731646340718712,0.744221954592238,0.761726009631491,0.768774793546681,0.755680542713568
0.678391959798995,0.730359349934727,0.734111673817692,0.74649989668774,0.764505173869347,0.771454462077831,0.758323457286432
0.683417085427136,0.733029382007589,0.736475846976542,0.748613004373883,0.767263273792094,0.775136173681415,0.761002854271357
0.688442211055276,0.735575112256858,0.738866194094066,0.750941014137353,0.769513150073407,0.778355816474967,0.763631603015075
0.693467336683417,0.73798882481428,0.741047291457286,0.753075986472285,0.771914237227701,0.782088369896821,0.766301949748744
0.698492462311558,0.740070396603847,0.743516362753364,0.755181351252666,0.7737977611123,0.785688064454661,0.768916432160804
0.703517587939699,0.742057135824396,0.745670011345928,0.757049599917177,0.77665661213384,0.789450418354933,0.771568889447236
0.708542713567839,0.744189852699817,0.747868615717544,0.759310675491997,0.778457441253775,0.792220801222111,0.774167050251256
0.71356783919598,0.746577446943622,0.750307381359953,0.761744403735093,0.78095220370032,0.795245234424089,0.776794025125628
0.718592964824121,0.748768703390667,0.752636903817607,0.764043974001345,0.783352804167235,0.799723961641541,0.779370738811551
0.723618090452261,0.751020895648077,0.754850394541694,0.766156210859915,0.786210092868715,0.802520850266838,0.781966964824121
0.728643216080402,0.753258927432477,0.757082033222754,0.768625163661199,0.788791236415465,0.804994502496132,0.784515560925724
0.733668341708543,0.755551050129901,0.759250269111113,0.770657992342666,0.790472692449162,0.807716219175879,0.787074899497487
0.738693467336683,0.757818236057201,0.76133166980737,0.772659027688818,0.793422081512458,0.809090625102255,0.789588060281427
0.743718592964824,0.759848621481779,0.763710949738842,0.774655214762336,0.79628689184813,0.8112828652184,0.79210516080402
0.748743718592965,0.761735557628534,0.765932060338846,0.776582145728643,0.798878567421947,0.813271215536328,0.794573562749369
0.753768844221106,0.763721069738771,0.768055927802469,0.778261532910454,0.801076883828981,0.815578326814797,0.797042522613065
0.758793969849246,0.765738244166835,0.769951305690687,0.779915988403556,0.80246599416437,0.816780148619546,0.799455877416126
0.763819095477387,0.767850485335028,0.772405838200905,0.781432525495401,0.803649830341042,0.817929621572652,0.801870864321608
0.768844221105528,0.769823222756116,0.774509802607977,0.783140589923979,0.80503306882863,0.819923106869385,0.804217396984925
0.773869346733668,0.771575334213498,0.77647703800267,0.784944648840356,0.806153626958321,0.822069106343699,0.80657151758794
0.778894472361809,0.773367138846453,0.778375731901068,0.786427649415911,0.807478171671365,0.823045471561196,0.808841301507538
0.78391959798995,0.77498415687644,0.780526226266468,0.788414224256202,0.808687249674948,0.823549919102003,0.811123572864322
0.78894472361809,0.776594091933746,0.782387304117615,0.789952752759783,0.809547702848062,0.82367062334832,0.813312964824121
0.793969849246231,0.778342461962424,0.784034801927542,0.791180063855188,0.810792,0.823482442984152,0.815501492568249
0.798994974874372,0.78009212782022,0.786054257635669,0.792640427220033,0.81145285403763,0.823285663586751,0.817611537688442
0.804020100502513,0.78162894322262,0.787796739144678,0.793985811300405,0.812443857495126,0.824065377204865,0.819678285574213
0.809045226130653,0.783069900058713,0.789431805451278,0.795006302518629,0.813030598198091,0.824585807987305,0.821711964824121
0.814070351758794,0.784421044990183,0.791094642537544,0.796525071005862,0.813179211582387,0.82581616705182,0.823646874371859
0.819095477386935,0.785705530428294,0.79247239717413,0.797987916413955,0.813567149952662,0.825437902141008,0.825571439107117
0.824120603015075,0.786826096329013,0.793939940541188,0.799208823441451,0.813655231490787,0.825613252191994,0.827398693467337
0.829145728643216,0.787986201005025,0.795331304484106,0.800123111250417,0.813668504977318,0.825988682158266,0.829153055276382
0.834170854271357,0.788955347982516,0.796628559717342,0.80071036455226,0.813698780440665,0.827232508145667,0.830881070351759
0.839195979899497,0.789946497021597,0.797873315959873,0.801295198519674,0.81313919244873,0.827589744483612,0.832492467336683
0.844221105527638,0.790889068411094,0.799105327832267,0.802182349155851,0.812156661077786,0.827922154629722,0.834024396984925
0.849246231155779,0.79187175585875,0.800329548247906,0.802852820708585,0.810828210141617,0.827684592754819,0.835517502512563
0.85427135678392,0.792726570652598,0.801402212595669,0.803660464464257,0.810086629042649,0.827528447718042,0.836897346733668
0.85929648241206,0.793449483503806,0.802596111791935,0.804279743865909,0.809242957920593,0.8271248,0.838167934673367
0.864321608040201,0.794177413916698,0.803443003349208,0.804417719276483,0.809496,0.826305841678983,0.839362798994975
0.869346733668342,0.794791416229791,0.804311027646878,0.804883376906117,0.809519093876942,0.825756686558193,0.840487894472362
0.874371859296482,0.795360722982708,0.805135991202248,0.805498888026339,0.809869551758794,0.825374572970424,0.841488904522613
0.879396984924623,0.795943077810415,0.805849881909548,0.805755825562596,0.810188947970872,0.824682808288634,0.842367658291457
0.884422110552764,0.796513492182782,0.806522494603452,0.805479089339129,0.810470981664174,0.825433348411348,0.843134552763819
0.889447236180904,0.796822252096027,0.807246182107117,0.805394810249595,0.811268150796536,0.826208326171397,0.843792899497487
0.894472361809045,0.797033103133581,0.807723238436876,0.805143378269553,0.811004915169455,0.827313208139991,0.844338025125628
0.899497487437186,0.797383594464707,0.80807218948217,0.805070561334592,0.811104,0.827049455782851,0.844763010050251
0.904522613065327,0.797575545169832,0.808575338060164,0.805212953679288,0.810419519390054,0.825927131229481,0.84505847492269
0.909547738693467,0.797706784539257,0.808937507478569,0.805093115170447,0.809871486437423,0.824672,0.845213412060301
0.914572864321608,0.797716428506167,0.809096241704638,0.805036978766171,0.810017126186488,0.824673343097842,0.845221587939698
0.919597989949749,0.797640309835893,0.80915871185042,0.805172510466516,0.8098,0.825961873883177,0.84507675879397
0.924623115577889,0.797484566332734,0.809048354645407,0.805178626058469,0.810252240204344,0.826034692584309,0.844772683417085
0.92964824120603,0.797224559775742,0.808871971968275,0.80533201010287,0.810442444517204,0.825952469540762,0.844309020100503
0.934673366834171,0.796804292199644,0.808662116875729,0.805384024045959,0.810522564064562,0.826682803242017,0.843684030150754
0.939698492462312,0.796458230045577,0.808366201068234,0.805177851206595,0.809765173090584,0.828226946663754,0.842894532663317
0.944723618090452,0.796187974925591,0.807884425049223,0.80470089414816,0.808739464943766,0.828717895483934,0.841928271356784
0.949748743718593,0.795498972076605,0.807173586948705,0.80383064688713,0.807430718362455,0.828460407779832,0.840757909547739
0.954773869346734,0.794839532308359,0.806274676269153,0.803121535424214,0.805998910967567,0.826405862675824,0.839351182323817
0.959798994974874,0.79380371764656,0.805525129915927,0.802277808626881,0.804557245489309,0.823503173975139,0.837770206030151
0.964824120603015,0.792789967369783,0.804376549155042,0.801157973312388,0.802786054105414,0.821640045662025,0.835976427135678
0.969849246231156,0.792021997148865,0.8028455227434,0.799888952962487,0.800674340092835,0.820315076208629,0.833892462311558
0.974874371859296,0.79103102788144,0.801503239274288,0.798548580037968,0.798209659361073,0.817287324089643,0.831619442211055
0.979899497487437,0.789805369153408,0.799865507583371,0.797039598348247,0.795470906679852,0.813791544275835,0.82901884063173
0.984924623115578,0.788510673843355,0.79844814009162,0.795183460264284,0.792876276001731,0.810496435255864,0.826193507537688
0.989949748743719,0.787247752191873,0.796820298947568,0.793081470692197,0.790277690419524,0.80671669734619,0.823004422110553
0.994974874371859,0.785798863773014,0.795099843854328,0.790622000142281,0.786915568394036,0.802260457717157,0.819502363773542
1,0.784123,0.793102,0.788388,0.7829208,0.7971968,0.817621


==> data2.csv <==
0,0.745235,0.748424,0.7538,0.7840648,0.8058368,0.768703
0.0050251256281407,0.747214197548075,0.750563948048952,0.755616035455852,0.784648967242203,0.809267737845189,0.770966045226131
0.0100502512562814,0.749229077980654,0.752571325797015,0.757374453540309,0.786032387882369,0.811750079870871,0.773164130653266
0.0150753768844221,0.750973307834685,0.754353580087872,0.759138424811868,0.787427810480976,0.813848339019422,0.775407407035176
0.0201005025125628,0.753253399159955,0.756293726742234,0.760932141089687,0.789311843760537,0.815966290740395,0.777610618090452
0.0251256281407035,0.755056096447299,0.758217369648488,0.762674277958981,0.789644422066085,0.817708971025095,0.779816695663349
0.0301507537688442,0.756852764488637,0.760212505017606,0.764383871413179,0.790349271984925,0.81888317526092,0.782031763819096
0.0351758793969849,0.758319412501606,0.762350693973522,0.765829949888217,0.791109316531457,0.818000645004448,0.784202061687064
0.0402010050251256,0.759841807793292,0.764352575080573,0.767336991090033,0.791676803911092,0.816808215218026,0.786416869346734
0.0452261306532663,0.761487214095281,0.766273886481588,0.768962916104463,0.792110406036964,0.816273581545031,0.788559688442211
0.050251256281407,0.76324902516659,0.768190697987128,0.77053369021602,0.792697218192493,0.817033565531936,0.79075043718593
0.0552763819095477,0.765078064900457,0.769873659554899,0.771782370566957,0.793013890983005,0.817944103929906,0.792878190954774
0.0603015075376884,0.766373041142905,0.772009016739658,0.773645061709809,0.793358922492427,0.817792851191863,0.795018116426998
0.0653266331658292,0.767639076789915,0.773734308175749,0.774869785071608,0.793433228540559,0.817829721013178,0.797142442211055
0.0703517587939698,0.769035205608677,0.774880252669507,0.776309918629428,0.793144264327014,0.818079730789541,0.799221922361167
0.0753768844221105,0.770512391862054,0.776208325669248,0.777645981419313,0.792815598854748,0.819499975830353,0.801333316582915
0.0804020100502513,0.771895291528895,0.777699666760739,0.779138880258499,0.792205087824959,0.820333281272944,0.803366055276382
0.085427135678392,0.773082470442161,0.779225436582333,0.780195168495897,0.791951806076328,0.822195321081876,0.805426587939698
0.0904522613065327,0.774260729746072,0.780768790128941,0.78130077688543,0.791701093110715,0.822661655978089,0.807433743718593
0.0954773869346734,0.775288448593193,0.782282118337021,0.782275608322582,0.791030592643627,0.822272095908465,0.809408150074073
0.100502512562814,0.776390113223652,0.783566961821995,0.783220311028828,0.790845522065774,0.822137748297041,0.811394959798995
0.105527638190955,0.777476105856157,0.784781067094245,0.784052823127986,0.791866298016398,0.822348962775166,0.813299025125628
0.110552763819095,0.778517533958951,0.786346272086754,0.784607379596779,0.792217654615708,0.821486204793197,0.815212050251256
0.115577889447236,0.779497351314651,0.787526365112805,0.785515935155494,0.792285463828949,0.820576172882031,0.817077809045226
0.120603015075377,0.780435623516279,0.788596778401813,0.78634859188677,0.792315320777802,0.819812472124975,0.818880326633166
0.125628140703518,0.781304045088641,0.789566556600035,0.786714379564052,0.79226536205076,0.819908460501866,0.820694105527638
0.130653266331658,0.782023982745142,0.790474773591139,0.787003195471191,0.792409159676276,0.821228109342923,0.822424974874372
0.135678391959799,0.782694754116592,0.791369561664506,0.787177054362723,0.791887253449242,0.822558015678392,0.824105668341709
0.14070351758794,0.783352789721051,0.792240961173834,0.787420191501395,0.791515158058148,0.822412685829146,0.825783095477387
0.14572864321608,0.784015708797423,0.792903424325418,0.78751232274409,0.791494648167668,0.821169032017229,0.827367673366834
0.150753768844221,0.784484519677938,0.793661928748219,0.787808946538638,0.791786648352875,0.821262048109707,0.828890733668342
0.155778894472362,0.784919662548567,0.794474702577475,0.788069762883995,0.79199689675343,0.821409533278332,0.830398748743719
0.160804020100503,0.785354800466865,0.79525030267633,0.788466372464328,0.791688048782726,0.820099171314638,0.831821050251256
0.165829145728643,0.785674652970236,0.795832462303642,0.788867911766625,0.791376571219735,0.818784834276064,0.833154251256281
0.170854271356784,0.785908635170856,0.796435290694801,0.789061124950596,0.790286903764103,0.82016076281407,0.834436934673367
0.175879396984925,0.786089464347979,0.796894961649558,0.789354369974502,0.790266196513431,0.820949180931685,0.835673778894472
0.180904522613065,0.786265566336073,0.797230748071809,0.789377022414578,0.79048280372209,0.820323140156479,0.83680248241206
0.185929648241206,0.786307743196268,0.797549838323989,0.789567710200487,0.790068509286157,0.819115826210188,0.83783383919598
0.190954773869347,0.786252998396015,0.797771298768521,0.789381752273799,0.789642673662741,0.818704862445561,0.83878324120603
0.195979899497487,0.786175560054738,0.79800448057935,0.789470359602581,0.788988198758184,0.816975398592965,0.839657271356784
0.201005025125628,0.786074608870244,0.798204007744093,0.7893,0.788671092987666,0.81635824538075,0.840444723618091
0.206030150753769,0.785884975408166,0.798138465221192,0.789535418543495,0.788570184957575,0.81691108508881,0.841113618090452
0.21105527638191,0.785690790462148,0.798324774938924,0.789299276996604,0.788712516340457,0.816708705382273,0.841661306532663
0.21608040201005,0.785466255525749,0.79826542730699,0.789381266426921,0.788250885028142,0.814938740338348,0.842088788944724
0.221105527638191,0.784937631244207,0.798179544368292,0.789487003613107,0.787749370118197,0.812806982578089,0.842391738693467
0.226130653266332,0.784478638789964,0.797894276288605,0.78891735876416,0.786507708959102,0.810820400588007,0.842563613065327
0.231155778894472,0.78404458322909,0.797582936815611,0.788220536229938,0.784774150659731,0.808432334996873,0.842595829145729
0.236180904522613,0.783333500544063,0.797130131831288,0.787537534638257,0.782730817368896,0.803466526143322,0.842478708542714
0.241206030150754,0.782455117059995,0.796661027716709,0.787144381909548,0.780348203257719,0.798807769849246,0.842202165829146
0.246231155778894,0.781668613498682,0.796063271866797,0.786166121437512,0.778307346138842,0.793107875376884,0.841753527638191
0.251256281407035,0.780921507965359,0.795063062899373,0.784769415834851,0.775734557911509,0.786495386502885,0.841113070351759
0.256281407035176,0.779903046489343,0.793984488690483,0.783640715060772,0.772646794305257,0.779354099406121,0.840252869346734
0.261306532663317,0.778993055298543,0.792846252337384,0.782129265469328,0.769153155435715,0.770776020952957,0.839157
0.266331658291457,0.777678081803465,0.791471956690635,0.780659461885071,0.764434598186948,0.760925085934176,0.837844809045226
0.271356783919598,0.776512574653242,0.78980442304546,0.778567818867638,0.761150674902603,0.752637764673367,0.836267180904523
0.276381909547739,0.774857776998746,0.788414197708223,0.776364045597385,0.75672267757429,0.742344279510761,0.834329809045226
0.281407035175879,0.773344039901912,0.786854847481986,0.774311427204516,0.751817204836883,0.730702342020861,0.832072246231156
0.28643216080402,0.771451157264015,0.785057034832927,0.772183922638021,0.746855220890705,0.718132265250205,0.829351332180533
0.291457286432161,0.769656239815781,0.783176406035742,0.769605082067562,0.741325639164662,0.704886887439783,0.826130814070352
0.296482412060302,0.767624281187848,0.781126037245883,0.766013129282778,0.73507052802286,0.691858966468707,0.822205180904523
0.301507537688442,0.765545323819697,0.778752103293839,0.763115735693234,0.728947633616072,0.67938380414469,0.817357070351759
0.306532663316583,0.763368543679327,0.776016436151584,0.76035300201005,0.723648810566402,0.665210955997378,0.811167205745471
0.311557788944724,0.760755006008522,0.773265780368269,0.756908639553628,0.717097035465603,0.650282268820183,0.802982536943979
0.316582914572864,0.758048722429206,0.770132894077145,0.753199983858687,0.709809216107443,0.636792433952073,0.791532529170143
0.321608040201005,0.755374868647962,0.767030207330237,0.74884750415708,0.703272197778863,0.62399932805173,0.77490136836856
0.326633165829146,0.752647448112086,0.764012227936339,0.744889993135489,0.695584349449988,0.615383117916857,0.750076251100865
0.331658291457286,0.74977508479286,0.760277209320545,0.740285519220189,0.687519621683167,0.608873768844221,0.715809119397727
0.336683417085427,0.746731687083824,0.755945975019826,0.735429133025126,0.679958563005391,0.60328788824699,0.633181377182944
0.341708542713568,0.743480481169954,0.751589803873956,0.730413473928346,0.672237288323973,0.598128507954406,0.600683933524435
0.346733668341709,0.739897689975764,0.747778873880004,0.725106972709702,0.664483935678392,0.594340806424467,0.580787814233717
0.351758793969849,0.736128340839316,0.742653460033983,0.719059158952658,0.656761023115578,0.591261993441493,0.569438149055135
0.35678391959799,0.732549989078727,0.73830416429976,0.713857560949884,0.649091392089599,0.588858139972857,0.56328567839196
0.361809045226131,0.729026382448988,0.733672919010784,0.706942865696711,0.641548722436235,0.587025004316921,0.560020161062207
0.366834170854271,0.724648199768802,0.728381959440962,0.700836103404239,0.635458486962419,0.585459906990529,0.558302386934673
0.371859296482412,0.719885378045348,0.722755645771259,0.694374082125668,0.629151834532663,0.584910036685244,0.557461909547739
0.376884422110553,0.715873920415439,0.716808914228718,0.687585477461381,0.623167098597553,0.584075431155779,0.557111100502513
0.381909547738693,0.71257492726523,0.710869178755363,0.68043026361987,0.617567211527577,0.583457667159326,0.557067567839196
0.386934673366834,0.70927593411502,0.703810671325768,0.673341706442046,0.613311641121866,0.583570652872755,0.557234994974874
0.391959798994975,0.705069434333272,0.697798116263701,0.665843664110024,0.609499101560104,0.58411391301891,0.55755624120603
0.396984924623116,0.700344127048285,0.691474285198338,0.659106744429217,0.606456564788857,0.586214792221979,0.558000552763819
0.402010050251256,0.694846575707883,0.684429302401151,0.65225134653998,0.604141678250259,0.587303412168757,0.558545557788945
0.407035175879397,0.690033387473927,0.677602723660025,0.645642947881089,0.602389837985627,0.588934451793853,0.559181457286432
0.412060301507538,0.685176436305394,0.669744203442362,0.64001847137326,0.60060879604081,0.590638795708271,0.559904221105528
0.417085427135678,0.68039536137682,0.664413773083875,0.633574371674888,0.598797676333707,0.590881705366612,0.560695502512563
0.422110552763819,0.675633732769713,0.658946677418272,0.627708396797487,0.597826185220064,0.590158799476836,0.561526572864322
0.42713567839196,0.67101278427048,0.65267440644977,0.623117148574992,0.597866174996193,0.589097798631713,0.562395879396985
0.4321608040201,0.666331698607542,0.646330786703292,0.618804546614439,0.597911126930173,0.588316817859897,0.563309316582914
0.437185929648241,0.661728530093214,0.640523912883155,0.614882485817001,0.597855680985573,0.587985459337089,0.564279190954774
0.442211055276382,0.657323156362636,0.63513270112028,0.611288509574338,0.597894822219696,0.590109405040015,0.565313526957676
0.447236180904523,0.65375639939547,0.630435279328033,0.608305717336683,0.597098456087455,0.591632931576803,0.56636859798995
0.452261306532663,0.649538290100293,0.626335843072654,0.605714607897614,0.596498577005811,0.59105871908696,0.567436015075377
0.457286432160804,0.645931649619894,0.622303232843779,0.603709246300151,0.596093677335832,0.590281715391774,0.568532844221106
0.462311557788945,0.64334821964953,0.618443561715735,0.602076802072034,0.595979452724616,0.590085982702244,0.569683130653266
0.467336683417085,0.640693299537383,0.61474537642096,0.600817591080402,0.595739484159386,0.590819796877517,0.570880195979899
0.472361809045226,0.637519825679786,0.611507698031245,0.599766508450179,0.596445420074733,0.593285308181935,0.57207027638191
0.477386934673367,0.634762054909384,0.60858918916256,0.598667629304417,0.596792071381784,0.594299452329003,0.573274728643216
0.482412060301508,0.632515525950622,0.605939190392058,0.597994488479477,0.597638645034697,0.595682253113393,0.57452483919598
0.487437185929648,0.630434250628141,0.603553028942113,0.597073793383659,0.598391442529622,0.596115892326497,0.575824768844221
0.492462311557789,0.628346180194998,0.601763263651591,0.596547514875672,0.599173738090452,0.595638695371595,0.577109381909548
0.49748743718593,0.626310362181668,0.600082964429404,0.596068089030797,0.600094080958756,0.592806168410681,0.578404743718593
0.50251256281407,0.624330306763901,0.59859084701704,0.595898603902264,0.60027306584996,0.591768918044769,0.579746486655741
0.507537688442211,0.622364740508096,0.59741839647412,0.595824191523227,0.600245469436629,0.59150840751124,0.581127190954774
0.512562814070352,0.620579701454486,0.596326838369061,0.59602590657636,0.599845514295492,0.592656669042181,0.582485060301507
0.517587939698492,0.61896790307371,0.595585566439648,0.596138476367344,0.599978220500878,0.594268539735716,0.583860798994975
0.522613065326633,0.617723483264006,0.595107324701216,0.596497277472578,0.600774029861618,0.596189703565446,0.585296472361809
0.527638190954774,0.616570709227698,0.594779872668547,0.597389621141048,0.600509306881072,0.597986903823465,0.586728969849246
0.532663316582915,0.615538942539962,0.594650554753487,0.598680751236586,0.600873833611555,0.600822836792019,0.588149904522613
0.537688442211055,0.614702922852376,0.594371518816791,0.59944719605264,0.601554997890085,0.601542968707616,0.589610710678901
0.542713567839196,0.613902361073162,0.594255343455053,0.600204921951694,0.601976847342501,0.602171921954601,0.591113703517588
0.547738693467337,0.613137880704605,0.594273528555688,0.60131467865644,0.602883528874498,0.603346297058325,0.59258708040201
0.552763819095477,0.612535293767746,0.594478135106991,0.602393320930451,0.604020545723489,0.603029855286483,0.594077623115578
0.557788944723618,0.612105551073022,0.594866906648927,0.603325111316953,0.604528540780237,0.603717482655703,0.595627417085427
0.562814070351759,0.611782888870121,0.595013660494252,0.603956590954774,0.604900184143198,0.60518743500575,0.597153849246231
0.5678391959799,0.611539097502243,0.595516726037326,0.604686085119475,0.605368468630802,0.606496042706378,0.598680286432161
0.57286432160804,0.611335325703703,0.596138665648841,0.606318095974886,0.606312878465678,0.608830288729752,0.600263708542714
0.577889447236181,0.611172063775119,0.596943642639609,0.607115136221649,0.60716791261467,0.611117022056849,0.601842728643216
0.582914572864322,0.611041425850261,0.597842397600625,0.608081404688225,0.608947446576757,0.612508099119252,0.603406005025126
0.587939698492462,0.611124299495922,0.59883821857303,0.609469286933281,0.610726145923085,0.613982957381502,0.605019860798571
0.592964824120603,0.611202592886771,0.599874707843594,0.611339832518758,0.611761347588182,0.613782750708381,0.606644814070352
0.597989949748744,0.611315584226146,0.600838528783417,0.613507222724801,0.612612240900706,0.613764749642952,0.608245763819095
0.603015075376884,0.611616957106043,0.601910178090452,0.616031822579407,0.613938638466406,0.614431885168172,0.609890738178377
0.608040201005025,0.612061779964606,0.603089187404649,0.618199576014996,0.615419095998063,0.614701056085623,0.611556673366834
0.613065326633166,0.612513084753895,0.604391986514853,0.620252484901287,0.617287130245232,0.616579080978299,0.613192879396985
0.618090452261307,0.6130578072914,0.605957950066958,0.620767740315929,0.619819271021776,0.620122299441458,0.61487194880425
0.623115577889447,0.613692958809797,0.607220345545366,0.62173208384126,0.621321262150139,0.620797755507697,0.616572618090452
0.628140703517588,0.614336429609362,0.608645022692201,0.623119623537267,0.622501696410303,0.621945124011361,0.618243020100503
0.633165829145729,0.615011196641982,0.610047316993534,0.624369898393375,0.624320548878848,0.62267009670793,0.619958848039688
0.638190954773869,0.61575945406118,0.61141543405572,0.626334517224945,0.626109808365019,0.623767175737511,0.621689542713568
0.64321608040201,0.616502236188371,0.612773908277235,0.627893518168419,0.628126381742353,0.625780309547739,0.623392472361809
0.648241206030151,0.61723913354634,0.614489099407173,0.629331524897213,0.629831354397205,0.628362855006214,0.62514725108061
0.653266331658292,0.618074114763004,0.615897842532163,0.63100432175681,0.631554510895542,0.63116625890744,0.626903618090452
0.658291457286432,0.618867877978609,0.617446494589398,0.633226795114525,0.633838420775634,0.632737805197952,0.62863964321608
0.663316582914573,0.619589440158752,0.618767605598895,0.635446221527807,0.636603327807528,0.63450074098935,0.630432989949749
0.668341708542714,0.620671145525314,0.620257576422971,0.637142385931356,0.639239834573859,0.636967375318149,0.632210924623116
0.673366834170854,0.622105993315704,0.621877665452832,0.639219149628741,0.641674172657599,0.637953525546098,0.633982713567839
0.678391959798995,0.623155169232734,0.623596001842362,0.640756141349049,0.643961707286791,0.639742700411147,0.635813175879397
0.683417085427136,0.624238538772598,0.625001043070943,0.642078233789481,0.645405998493211,0.641036636014605,0.637610115577889
0.688442211055276,0.625475517404476,0.626382266491776,0.643147870270126,0.647772881926331,0.642664075454194,0.639423134628726
0.693467336683417,0.626617485790947,0.627803962848057,0.644619890791537,0.649063619595578,0.646686251168616,0.641280723618091
0.698492462311558,0.62793824120603,0.629242444696914,0.646189861345563,0.650332346392193,0.649287109739782,0.643099462311558
0.703517587939699,0.629365118954654,0.630725402349652,0.647468646116153,0.651612455774198,0.653312281265979,0.644960012878283
0.708542713567839,0.630657912037129,0.632148362366508,0.649024150224808,0.653218465656906,0.656372520154169,0.646833050251256
0.71356783919598,0.632192884718142,0.633925357742287,0.650205899567671,0.654436303403332,0.659422906532663,0.648681663316583
0.718592964824121,0.633776513755217,0.635406333910934,0.651469578900116,0.656023851645552,0.662024635021754,0.650587763819095
0.723618090452261,0.63546196974524,0.636987406389038,0.653151758431799,0.658158579872768,0.663979178815238,0.652469587939698
0.728643216080402,0.637152812949603,0.638776429204848,0.654579374937118,0.660464991731034,0.663792127356784,0.654359452261307
0.733668341708543,0.638836288141917,0.64038839992614,0.655892180919099,0.663185883769362,0.665132632605975,0.656295502512563
0.738693467336683,0.640571430330454,0.641989173408944,0.657573190836199,0.6664337718064,0.665721964562539,0.658191608040201
0.743718592964824,0.642420512579762,0.643780882548335,0.659374423975079,0.669042843093516,0.667278348479829,0.660134700861052
0.748743718592965,0.644187504359767,0.645747438020841,0.661174695082472,0.671877436133046,0.668605458550045,0.662077608040201
0.753768844221106,0.645930617046824,0.647620287248064,0.663056095741173,0.674265448277398,0.671316704037297,0.664005341708543
0.758793969849246,0.647586970020533,0.64962273571603,0.664864478580894,0.676924823859296,0.673996836646753,0.665991718592965
0.763819095477387,0.649349775700614,0.651203752768758,0.666673853656222,0.679277258971517,0.676599097598227,0.667937698492462
0.768844221105528,0.651091263761556,0.653382898538145,0.668843955330139,0.680441432340934,0.678474042641506,0.669919038672326
0.773869346733668,0.652947242489041,0.655192022835395,0.670390375180782,0.682727688455349,0.679835551949046,0.671915140703518
0.778894472361809,0.654869259110232,0.657117898232453,0.671971348915906,0.684821116821872,0.682060023360043,0.673886326633166
0.78391959798995,0.656702892858305,0.659263342356946,0.673603929682387,0.68677799663486,0.683895411043658,0.67591767839196
0.78894472361809,0.658558905565735,0.661836292388773,0.675172692385131,0.688568068559478,0.685131889447236,0.677910376884422
0.793969849246231,0.660461502016586,0.66340447188965,0.677239669549129,0.690106218630568,0.68679099624857,0.679936403322029
0.798994974874372,0.662262436623952,0.665145356149004,0.678937026571707,0.692299175613713,0.689850603905604,0.681975793969849
0.804020100502513,0.663901241925048,0.667096036412903,0.680836976583204,0.694289942706882,0.692733667153157,0.683991768844221
0.809045226130653,0.66575936593518,0.669272638375826,0.682957993415353,0.695783926274356,0.696552919102978,0.686066924623116
0.814070351758794,0.668007605613294,0.671291197179752,0.685041524106399,0.697598807394275,0.701466947242542,0.688099793969849
0.819095477386935,0.67022791433013,0.67363218905203,0.68720237467562,0.69955169838485,0.705474203053271,0.690176788808089
0.824120603015075,0.672332536822041,0.675738509303273,0.689351380737358,0.701560764976296,0.70716183120541,0.692248613065327
0.829145728643216,0.674533518727534,0.677657818644906,0.691466597603402,0.703948919655704,0.708320786841615,0.694314256281407
0.834170854271357,0.676678735298651,0.679969052598953,0.693521087914821,0.706710803336269,0.709053396418557,0.696427738693467
0.839195979899497,0.678616351198451,0.68235521043003,0.695462860249524,0.70964264674725,0.709711710576551,0.698497778894472
0.844221105527638,0.680380373058709,0.684488588589364,0.697188880138397,0.712947269191025,0.710454342224396,0.700627227995787
0.849246231155779,0.682639509379988,0.686231654896556,0.699057649564823,0.715119559544594,0.711497131055276,0.70272424120603
0.85427135678392,0.684829901280537,0.688204865416692,0.700956443706965,0.717493203693247,0.713492309547739,0.704845598202279
0.85929648241206,0.68697133857333,0.690090780723433,0.702663769581854,0.720294312225918,0.715840592450174,0.706983366834171
0.864321608040201,0.688944703339332,0.692129243788272,0.704604898534668,0.722928581071135,0.718578337477865,0.709096819095477
0.869346733668342,0.691267346833876,0.694222438336026,0.706296085447815,0.725873506703783,0.721252037234448,0.71126740201005
0.874371859296482,0.693616982451319,0.696351670822955,0.708288535598957,0.72868701128886,0.724081508235392,0.713390673366834
0.879396984924623,0.695527326633166,0.698462486814936,0.710307709978464,0.731451615461925,0.726823680793578,0.715570686305543
0.884422110552764,0.69772193229738,0.700461490954937,0.712299877205199,0.733769396710827,0.731565360893537,0.717719206030151
0.889447236180904,0.700430448550337,0.7026466591712,0.714162022651588,0.735932167690627,0.735856306251981,0.719890961344307
0.894472361809045,0.70248324748948,0.704694935434187,0.716231300610505,0.738274165768299,0.737727427219615,0.722075170854271
0.899497487437186,0.704136500202912,0.706960609314907,0.718506721702009,0.741126896555676,0.7406310811932,0.724237507537688
0.904522613065327,0.706171960232363,0.708667314061683,0.720561527638191,0.744116703560682,0.742547739318353,0.726453050251256
0.909547738693467,0.708266397007707,0.711036108712832,0.722273739956176,0.747097742605396,0.745651074956874,0.7286188040201
0.914572864321608,0.710569792901608,0.713317043024458,0.724083439949289,0.749685373013214,0.749454324620098,0.730847632102116
0.919597989949749,0.712672750869377,0.715368078691329,0.725885944020621,0.751868609849246,0.755005055824577,0.733029492462312
0.924623115577889,0.714396514580937,0.717368805545644,0.727621803457807,0.753627873067465,0.75889040649694,0.735254600128301
0.92964824120603,0.716204838449601,0.719692198573372,0.729506932396611,0.75556437035812,0.76200106784033,0.737462336683417
0.934673366834171,0.718512482249083,0.721987323569572,0.731132954185026,0.756899138434531,0.763786218474189,0.739674190954774
0.939698492462312,0.72112490541818,0.724218336839576,0.732859392173634,0.758867566659903,0.766835505670364,0.741912577889447
0.944723618090452,0.723163119169532,0.726607845779995,0.734892239683789,0.761317465448394,0.769689461078589,0.744114060301508
0.949748743718593,0.725285081732954,0.728814470479944,0.736548532434429,0.763565347111066,0.773629208624475,0.746373939698493
0.954773869346734,0.727246616582915,0.730776751923476,0.738817392541112,0.765896560301508,0.778234117263122,0.748575864321608
0.959798994974874,0.729188949826053,0.732342424478522,0.740372672135563,0.768099027105376,0.78201399798995,0.750839980701171
0.964824120603015,0.73111647089828,0.734058167294503,0.742057624401075,0.771370973596459,0.784391794738398,0.753052035175879
0.969849246231156,0.733310945008876,0.736363178297739,0.743630087965181,0.774100718511476,0.788101011725293,0.755307042071672
0.974874371859296,0.735567029328215,0.738190690141617,0.745482154381664,0.776168856044931,0.79057104574033,0.757535874371859
0.979899497487437,0.73743092475893,0.740172320803142,0.747002376512855,0.778029527182303,0.792846015678392,0.759768814070352
0.984924623115578,0.739207086236719,0.742079196725706,0.748881898709609,0.779735388337916,0.795100953357923,0.762021713567839
0.989949748743719,0.741355779028391,0.744547738569801,0.750395563331662,0.781570781504296,0.798299288768335,0.764234728643216
0.994974874371859,0.743251786782675,0.746730571010032,0.752087955958899,0.782653812350436,0.801960701467603,0.766500783919598
1,0.745235,0.748424,0.7538,0.7840648,0.8058368,0.767607


==> data3_1.csv <==
0,0.67768,0.70481,0.696004,0.6668176,0.652624,0
0.0050251256281407,0.677847990428076,0.70561681728966,0.69705217197799,0.667829294300459,0.652543668341709,0
0.0100502512562814,0.678052312823885,0.706334788216246,0.697957095482236,0.669256393569867,0.652482537688442,0
0.0150753768844221,0.678256635219695,0.706919436804607,0.698750352029297,0.67101315386747,0.652443698492462,0
0.0201005025125628,0.678479232217796,0.70758188694602,0.69933088830465,0.673657080827088,0.652431201005025,0
0.0251256281407035,0.678678323280314,0.708080126758291,0.699950859077056,0.676423168735755,0.652450105527638,0
0.0301507537688442,0.678896724335438,0.708643330888527,0.700603972496032,0.678951073546242,0.652504532663317,0
0.0351758793969849,0.679054857121979,0.70925496538606,0.70151294825418,0.681789265818248,0.65260164321608,0
0.0402010050251256,0.679240222429766,0.709645429777223,0.702281458106388,0.684569089236426,0.652750557788945,0
0.0452261306532663,0.67940094576585,0.710009770741455,0.702645725739246,0.687755084729627,0.652958577889447,0
0.050251256281407,0.679485666496997,0.710794242660653,0.703619322229705,0.690746154323217,0.653239984924623,0
0.0552763819095477,0.679669618942315,0.711234482166424,0.704364811316645,0.692146282616945,0.653608211055276,0
0.0603015075376884,0.679769851268167,0.711818270215097,0.705229964094473,0.693775815236606,0.654085010050251,0
0.0653266331658292,0.679991289538374,0.712571194714701,0.70571262293947,0.694881195755828,0.654698109254845,0
0.0703517587939698,0.680142182397852,0.713189640289536,0.706557849089775,0.695885986232414,0.655476190954774,0
0.0753768844221105,0.68038782470991,0.713716700318195,0.707868049767013,0.696607327163289,0.656423653266332,0
0.0804020100502513,0.680666532447956,0.714331038973585,0.70862089395099,0.69700078432244,0.657575648241206,0
0.085427135678392,0.680938451064492,0.715166754714615,0.709758657666012,0.697682058834566,0.659005150753769,0
0.0904522613065327,0.681166424295957,0.715552708316557,0.7108405636835,0.699021891240597,0.66081543718593,0
0.0954773869346734,0.681233707066649,0.716246440178896,0.712322339281833,0.700610147873906,0.662987829145729,0
0.100502512562814,0.681343490175218,0.716762006311208,0.713850163293013,0.701585794202328,0.665703929648241,0
0.105527638190955,0.681492273606473,0.717298454475197,0.715237393606192,0.702200354570053,0.668930256151533,0
0.110552763819095,0.681643462061541,0.717869223715983,0.716731366580301,0.701627104579075,0.67269,0
0.115577889447236,0.681925828394512,0.718317265425916,0.7183338109546,0.703292057404042,0.676888688442211,0
0.120603015075377,0.682179595294611,0.718624116798568,0.719774525076362,0.704844663080106,0.681465040201005,0
0.125628140703518,0.68242598369475,0.719065657207639,0.721517906460011,0.707218641853006,0.686369894472362,0
0.130653266331658,0.682601950465022,0.719418765078876,0.723577561385428,0.709219919164596,0.691554407035176,0
0.135678391959799,0.682848464307268,0.719662727337806,0.725791977915738,0.710991854996213,0.696970090452261,0
0.14070351758794,0.68319329675841,0.719967174754312,0.72759191593053,0.712830197270427,0.702566190954774,0
0.14572864321608,0.683303382548862,0.720066068455485,0.729803519502273,0.715343999759275,0.708299914116035,0
0.150753768844221,0.683364839771443,0.720622934404464,0.731675928760343,0.719226841199864,0.71412688423724,0
0.155778894472362,0.68340997326438,0.720781789693882,0.733687935895695,0.722718292208958,0.720018776889629,0
0.160804020100503,0.683549314346528,0.721004856263996,0.735699669031014,0.726116492896788,0.725925079852197,0
0.165829145728643,0.683533876776495,0.721115128510696,0.73763966075994,0.729565689679165,0.73181883919598,0
0.170854271356784,0.683409719778447,0.721192646269697,0.739383517008118,0.73275113926879,0.737648552763819,0
0.175879396984925,0.683538985488263,0.721143827958273,0.741239663166511,0.735425568510229,0.743387802490335,0
0.180904522613065,0.683637758622037,0.72100730206178,0.742763028697431,0.737817145047643,0.749002796688543,0
0.185929648241206,0.683734847854295,0.720714999394563,0.743873634738578,0.741096771985866,0.754469575230127,0
0.190954773869347,0.683843436920233,0.720418673405839,0.744898988448314,0.744242846939543,0.759755727163995,0
0.195979899497487,0.683988503546078,0.719845811618479,0.746314317219902,0.747667948679568,0.764830047410968,0
0.201005025125628,0.68408000938858,0.719604693057508,0.747666391811456,0.751307008293415,0.769662420236277,0
0.206030150753769,0.68416103658964,0.719209767917745,0.749259641184367,0.754287245219386,0.774226661775263,0
0.21105527638191,0.684116474353966,0.71865117081721,0.750358261574215,0.757394963575774,0.778493306532663,0
0.21608040201005,0.684086738304157,0.718281354601819,0.751414476666982,0.760671481532663,0.782440608040201,0
0.221105527638191,0.684160891950195,0.717805883705215,0.751807504644886,0.763623457682351,0.786038336683417,0
0.226130653266332,0.684160091697536,0.717380696548403,0.752569527668014,0.766192350275559,0.789235914959412,0
0.231155778894472,0.684193553875725,0.716933696686627,0.753276446336309,0.768694642716736,0.792064984924623,0
0.236180904522613,0.684276613647885,0.716472050670751,0.753634656733627,0.771017591866052,0.794441577705227,0
0.241206030150754,0.684427082056682,0.715877699639135,0.754221438258486,0.772181475942432,0.796412603015075,0
0.246231155778894,0.684469431229423,0.715179910258362,0.754477566103901,0.773409743798444,0.797875909547739,0
0.251256281407035,0.684501730862938,0.714491066571494,0.754410638016257,0.77375848275698,0.798869949748744,0
0.256281407035176,0.684534347676506,0.713783997028621,0.754249324824597,0.773926308973022,0.799383683417085,0
0.261306532663317,0.684514287294757,0.713189709713617,0.753983126647731,0.773727948116822,0.799395854271357,0
0.266331658291457,0.684451658272777,0.71240055740765,0.753105232042566,0.773734202148161,0.798906175879397,0
0.271356783919598,0.684276547956898,0.711720806586122,0.752009069966304,0.773322351375927,0.797937713567839,0
0.276381909547739,0.684172477985358,0.710882824113903,0.750796516264116,0.77276711458865,0.79651183919598,0
0.281407035175879,0.684018925012501,0.70985189607833,0.749226356924286,0.771277291266147,0.794611283533625,0
0.28643216080402,0.683909280471534,0.708979723080324,0.74714132571653,0.769452004703947,0.792365020100502,0
0.291457286432161,0.683758974674669,0.708132709120825,0.745672280714738,0.768278463856734,0.789804834149364,0
0.296482412060302,0.683527301857649,0.707302044514599,0.743977375001657,0.765988796568207,0.787072417085427,0
0.301507537688442,0.683302279869598,0.706371548827689,0.741727035701585,0.764701698074531,0.784264537025405,0
0.306532663316583,0.683131813567123,0.705302632608367,0.739561413384549,0.762821275770155,0.781524361809045,0
0.311557788944724,0.683006953939828,0.704447636440847,0.737320329227613,0.761190847790067,0.778779663316583,0
0.316582914572864,0.682791608276678,0.703197530723769,0.735334352951197,0.759075336683417,0.776123854271357,0
0.321608040201005,0.682566576634706,0.702080198541093,0.733155726389797,0.757385056393076,0.773462748743719,0
0.326633165829146,0.682358122451385,0.701038979140444,0.731289138699857,0.755052625976803,0.770891512562814,0
0.331658291457286,0.682106233968942,0.700123305778894,0.729378573680987,0.753776581287058,0.768317190954774,0
0.336683417085427,0.681949544826444,0.699080214936532,0.727603959150592,0.752303892033547,0.76582967839196,0
0.341708542713568,0.681782587997585,0.69822563632275,0.725667217296091,0.751372043815407,0.763338698492462,0
0.346733668341709,0.681614474426472,0.697440009969526,0.723604583711509,0.750187649339481,0.76093591959799,0
0.351758793969849,0.68147450493082,0.696712333060419,0.72160919639866,0.748794689733055,0.758526070351759,0
0.35678391959799,0.681269597184963,0.695850013791411,0.719481942822677,0.74713425605743,0.756212537688442,0
0.361809045226131,0.680956275271873,0.695094651895843,0.717146484586676,0.745488535097776,0.753885904522613,0
0.366834170854271,0.680746731472297,0.694281600278756,0.714909207541311,0.743120928856845,0.751656698492462,0
0.371859296482412,0.680602471709346,0.693690367777425,0.712556442713568,0.741446993670177,0.749418892923185,0
0.376884422110553,0.680410868813129,0.692967842603697,0.710602642411262,0.739096031853109,0.747260773869347,0
0.381909547738693,0.680247033669318,0.692249540135653,0.708577038253508,0.73715509512664,0.745125507441841,0
0.386934673366834,0.680070542184844,0.691536470719389,0.70657781896886,0.735206690672506,0.743022331658291,0
0.391959798994975,0.679803497740268,0.690742675795954,0.70504937326888,0.732933597385373,0.740991457286432,0
0.396984924623116,0.679357564197293,0.690110267936698,0.703670592074765,0.729802135734807,0.738946060301507,0
0.402010050251256,0.679161416353469,0.689284029512872,0.702393659946793,0.726489157774,0.736992336683417,0
0.407035175879397,0.678954332350172,0.688639824150489,0.701319569861503,0.723703705876718,0.735046078917579,0
0.412060301507538,0.678778500055914,0.688019584189605,0.700353685630368,0.721117268582915,0.733133743718593,0
0.417085427135678,0.678568899414769,0.687312605249578,0.699381496207505,0.718461580364296,0.731294236180904,0
0.422110552763819,0.67839812709813,0.686499726082894,0.698484715520732,0.715954307407307,0.729437877419541,0
0.42713567839196,0.678003992807554,0.685777405068608,0.697717452904523,0.713276879406936,0.727654221105528,0
0.4321608040201,0.677600706746841,0.685255794207422,0.697224727214147,0.709872918346214,0.725914633165829,0
0.437185929648241,0.677374657185294,0.684717512422027,0.697075189786274,0.707245660596971,0.724160793969849,0
0.442211055276382,0.677151631505258,0.684132280777605,0.69682183808382,0.705033480780357,0.722486005025126,0
0.447236180904523,0.676952307920416,0.683279225009072,0.695646733775544,0.703158987323715,0.720846216080402,0
0.452261306532663,0.676680686760815,0.68260895043627,0.695041407035176,0.700749545852628,0.719192005025126,0
0.457286432160804,0.676437945487427,0.681927244530344,0.694985171124855,0.698981711147498,0.717615120603015,0
0.462311557788945,0.676188250080755,0.681365748078139,0.69452965022508,0.697657267804822,0.716075663316583,0
0.467336683417085,0.676086725757729,0.680815000543029,0.694210954940114,0.696623766030151,0.714519595744182,0
0.472361809045226,0.675836136451488,0.680293743895488,0.693650204768175,0.696205370711264,0.713026462311558,0
0.477386934673367,0.675485706430215,0.679644209620949,0.693403935449267,0.69533207567248,0.711584336683417,0
0.482412060301508,0.675094786607408,0.678945423775877,0.69237626291186,0.694640178631706,0.710138432160804,0
0.487437185929648,0.674855767453802,0.678212912397321,0.691799662256488,0.694342236474534,0.70871156281407,0
0.492462311557789,0.674587127338282,0.677476936590531,0.69166,0.694186973144202,0.707355085427136,0
0.49748743718593,0.674354250583273,0.676773589075904,0.691329491805793,0.694291096084194,0.706020336683417,0
0.50251256281407,0.67412980153189,0.67630438753406,0.690945110402511,0.694417646967044,0.704674713567839,0
0.507537688442211,0.673888209599578,0.675695824427382,0.690422354782459,0.694414619631491,0.703377592964824,0
0.512562814070352,0.673634081130696,0.675096244450043,0.690215569651536,0.694569373932161,0.702132648241206,0
0.517587939698492,0.673450227569393,0.674609648245844,0.689569785988767,0.694160693683804,0.70090440201005,0
0.522613065326633,0.673301170022201,0.674149379177665,0.689265228026927,0.69424115502868,0.699666773869347,0
0.527638190954774,0.673064031702361,0.673677429044665,0.688299548065911,0.693573470765386,0.698474326633166,0
0.532663316582915,0.67280634968068,0.673133298437176,0.687296800907191,0.693355891223472,0.69733148241206,0
0.537688442211055,0.672604672386613,0.672661319924331,0.686065270745557,0.692818976951873,0.696209864321608,0
0.542713567839196,0.672404415744104,0.6722324973936,0.684989364373832,0.692652863938152,0.695084137598007,0
0.547738693467337,0.672164104842394,0.671930996311035,0.684387703452998,0.692501958896523,0.693977396984925,0
0.552763819095477,0.671951522711683,0.671668196351645,0.683328145174692,0.691809253823902,0.692923075376884,0
0.557788944723618,0.671793992816564,0.671275531611796,0.682542744594712,0.690147555947964,0.691900864321608,0
0.562814070351759,0.671607007298309,0.671010078118615,0.681560254205158,0.689097354371859,0.690889809045226,0
0.5678391959799,0.671473967603683,0.670645593331929,0.680523690113635,0.688270651981632,0.689875296482412,0
0.57286432160804,0.671340927909058,0.670523542276524,0.67970281582223,0.687656244418201,0.688889778894472,0
0.577889447236181,0.671123907874015,0.670185425838602,0.679078405020024,0.686600821374198,0.687947653266332,0
0.582914572864322,0.671003310273536,0.67013548738604,0.678373958793125,0.686029211645529,0.687034542713568,0
0.587939698492462,0.671000999541433,0.67004952058178,0.677839376097196,0.685842870233521,0.686134557788945,0
0.592964824120603,0.670814256737751,0.670194908600882,0.677540843504254,0.685433882698907,0.685236670185662,0
0.597989949748744,0.670748,0.670103372184766,0.677327262698331,0.684587715128127,0.684347924623116,0
0.603015075376884,0.67067839699429,0.6698106546622,0.676856618438389,0.683798474180426,0.68349932160804,0
0.608040201005025,0.670606130346781,0.669443220107759,0.676471999893648,0.682302155072885,0.682682783919598,0
0.613065326633166,0.670556046250579,0.669002346266778,0.676071776809976,0.681382977143386,0.681887582914573,0
0.618090452261307,0.670476169612105,0.668796185545725,0.675958640592406,0.680491188294413,0.681103361809045,0
0.623115577889447,0.670388493985335,0.66864824578809,0.675840637093947,0.680208776937318,0.680323462311558,0
0.628140703517588,0.670332710166728,0.668238475790533,0.67529468428885,0.680024836613561,0.679549894472362,0
0.633165829145729,0.670307610798232,0.667925686924591,0.675052417624032,0.678871817044406,0.678808386934673,0
0.638190954773869,0.67030394710209,0.667532288925772,0.674937963687786,0.678814855923253,0.678096095477387,0
0.64321608040201,0.670314986471881,0.667168924286756,0.674463430538519,0.678142848322768,0.677406472361809,0
0.648241206030151,0.670307732428239,0.666867438759956,0.674075247253215,0.67737581606494,0.676732567839196,0
0.653266331658292,0.670242296411765,0.666919634033249,0.673900138279566,0.676978844118584,0.676068457286432,0
0.658291457286432,0.670168506254395,0.666748412482581,0.673600610733668,0.676313151629613,0.675409477386935,0
0.663316582914573,0.670075794805872,0.666781747344894,0.673677341642326,0.674728845840425,0.674754477386935,0
0.668341708542714,0.670043472960687,0.666817323504314,0.673944260391423,0.673861545409024,0.674123311557789,0
0.673366834170854,0.669983705546558,0.666757977044814,0.674103431098655,0.673556482835642,0.673517713567839,0
0.678391959798995,0.66992167449834,0.666547610702596,0.673995490314884,0.672688567765217,0.672933959798995,0
0.683417085427136,0.669895505458326,0.666540446594025,0.673665512211477,0.67133219375778,0.672365653266332,0
0.688442211055276,0.66987159421725,0.666470071852935,0.673261119865694,0.670510930164843,0.671810110552764,0
0.693467336683417,0.669859430467413,0.666586601318737,0.672482702531277,0.669788062259252,0.671264914572864,0
0.698492462311558,0.669928424067707,0.666751301608987,0.671928235845896,0.668245598764909,0.670726005025126,0
0.703517587939699,0.670019230062163,0.666951914381473,0.671339993882456,0.667736868341709,0.670191135678392,0
0.708542713567839,0.670140782145942,0.667165224296387,0.670800386639078,0.667356786240144,0.669664809045226,0
0.71356783919598,0.670245975895148,0.667493083028043,0.67018027018953,0.667036630950672,0.669157497487437,0
0.718592964824121,0.670300264379567,0.66772616561555,0.669758034523266,0.667650985381321,0.668668949748744,0
0.723618090452261,0.670236290476589,0.668327890713256,0.669433668454292,0.668331480572958,0.66819624120603,0
0.728643216080402,0.670204036084955,0.668861359908453,0.668636838112269,0.66790744091888,0.667737110552764,0
0.733668341708543,0.670182056263819,0.669436841193339,0.667932768536488,0.668596814287264,0.667290185929648,0
0.738693467336683,0.670270880231085,0.669901630562752,0.667298181993238,0.670109069312809,0.666852361809045,0
0.743718592964824,0.670356411372631,0.670521437328994,0.666558976033159,0.670235456039321,0.666421663316583,0
0.748743718592965,0.670359773096357,0.671303291697967,0.665626761339544,0.670477876947155,0.665997527638191,0
0.753768844221106,0.670305,0.672018171928961,0.66491572941288,0.669908052593635,0.665578432160804,0
0.758793969849246,0.670309894607985,0.672744212639309,0.664324798922698,0.66913874007982,0.665162376884422,0
0.763819095477387,0.670329421290499,0.673440510952046,0.664029198861957,0.667576797086884,0.664751944723618,0
0.768844221105528,0.670352083938006,0.674102040904217,0.663852043548354,0.666177236777293,0.664354150753769,0
0.773869346733668,0.670565941665124,0.6747387743338,0.663972831962105,0.665741181121197,0.663970025125628,0
0.778894472361809,0.670701305564588,0.675529843055111,0.664207568219138,0.66591405879397,0.663596924623116,0
0.78391959798995,0.670732343105232,0.676034228768239,0.664115631283736,0.66588005572691,0.663233924623116,0
0.78894472361809,0.67075914428029,0.676633658337117,0.664257714911658,0.666283796658644,0.662879447236181,0
0.793969849246231,0.67079708244958,0.677266762403785,0.664355549709331,0.665659773599215,0.662532462311558,0
0.798994974874372,0.670879648797222,0.677968513251318,0.664093704963586,0.665298101884422,0.662192537688442,0
0.804020100502513,0.671051971834903,0.67881361989427,0.663983416976383,0.665722509313692,0.661858673366834,0
0.809045226130653,0.671090720271471,0.679379476388498,0.663758703574369,0.665635689253607,0.661529251256281,0
0.814070351758794,0.671217171209373,0.680089801201927,0.663593904738032,0.665057283480131,0.66120324120603,0
0.819095477386935,0.671312717028888,0.68078325431077,0.663712508958092,0.664182067329752,0.660880889447236,0
0.824120603015075,0.671353072178765,0.681534444430231,0.664040115689559,0.66301937455017,0.660560929648241,0
0.829145728643216,0.671404654756823,0.682335306614472,0.664585824453336,0.661805141343079,0.660243648241206,0
0.834170854271357,0.671576080231878,0.683005647645313,0.665161093727748,0.660062922797427,0.659927900085993,0
0.839195979899497,0.671644778338092,0.683598037647917,0.665647069861252,0.657949185740467,0.659618884422111,0
0.844221105527638,0.671868173454928,0.68404467331599,0.666080516391931,0.65639295735822,0.659318110552764,0
0.849246231155779,0.672037367377804,0.684520159100588,0.666564522656526,0.654689530726094,0.659024417085427,0
0.85427135678392,0.672239628732365,0.68519720536655,0.667258255715318,0.653892488061931,0.658737095477387,0
0.85929648241206,0.672426188686738,0.685871125740434,0.667681499421636,0.653261035046552,0.658456834170854,0
0.864321608040201,0.672595189804567,0.686629392859032,0.668216005081064,0.653265332222086,0.658181904522613,0
0.869346733668342,0.672793067592711,0.687281304554561,0.668940463787125,0.65358901467183,0.657912753768844,0
0.874371859296482,0.67292225486599,0.688088738363773,0.669744694905883,0.654783656105772,0.657647914572864,0
0.879396984924623,0.673089601687544,0.688797563620169,0.670362068992937,0.655771032819269,0.657387874371859,0
0.884422110552764,0.6732809099286,0.689489895359149,0.671018996597396,0.657195265925428,0.65713135678392,0
0.889447236180904,0.673411313745227,0.690101304325452,0.671526696003381,0.65790278565359,0.656878638190955,0
0.894472361809045,0.673566224329741,0.691170916221395,0.672085304917824,0.658265648241206,0.656629959798995,0
0.899497487437186,0.673678856745657,0.6917604680105,0.672406998677599,0.659597754446459,0.656383522613065,0
0.904522613065327,0.673951078093473,0.692066564454928,0.672925043519272,0.660464621657739,0.656140914572864,0
0.909547738693467,0.674163294600318,0.692633295658621,0.673819848424026,0.660877184465183,0.655901527638191,0
0.914572864321608,0.674387695658586,0.693311989298042,0.674239914131564,0.661531599733608,0.655664989949749,0
0.919597989949749,0.674651740031507,0.694171669987104,0.675087655994257,0.662174374746214,0.655430653266332,0
0.924623115577889,0.674895292494614,0.694765260694822,0.676089435609107,0.661963293494711,0.655200185929648,0
0.92964824120603,0.67511355079623,0.69522078812243,0.67720379332125,0.661398684623116,0.654972938491191,0
0.934673366834171,0.675360683516874,0.695795197819727,0.67840005621217,0.660782921250772,0.65475124120603,0
0.939698492462312,0.675649428681871,0.696451626735259,0.679865757033342,0.660073747278982,0.654536783919598,0
0.944723618090452,0.675879671406918,0.697067906272014,0.681381344099661,0.659427645691266,0.65433027638191,0
0.949748743718593,0.676044973252964,0.697881412968903,0.682683793533368,0.658608398112389,0.654129949748744,0
0.954773869346734,0.676116897292216,0.698275771747627,0.683965266829156,0.659040153849118,0.653937592964824,0
0.959798994974874,0.676298197054798,0.699185444108414,0.685638607651381,0.659774963646988,0.653753316582915,0
0.964824120603015,0.676481494494377,0.700027211376555,0.687149068960312,0.660846350373142,0.653576120603015,0
0.969849246231156,0.676664033933391,0.700671151547903,0.688504179908643,0.661570469875388,0.653408005025126,0
0.974874371859296,0.676853771337721,0.701437056058214,0.689434484522928,0.662301089400354,0.653249869346734,0
0.979899497487437,0.677030129481329,0.702095236090362,0.690872036162379,0.663607370809997,0.653100894472362,0
0.984924623115578,0.677147381178124,0.702887231031217,0.692574134372397,0.664851584022742,0.652962020100503,0
0.989949748743719,0.677258417814881,0.703745630216721,0.694031744179957,0.665417420201005,0.652835246231156,0
0.994974874371859,0.677456151548235,0.704356959357858,0.695040208825221,0.665982905265367,0.652722542713568,0
1,0.67768,0.70481,0.696004,0.6668176,0.652671,0


==> data3_2.csv <==
0,0.342637,0.311426,0.3425008,0.3256112,0.332579,0
0.0050251256281407,0.344498610428304,0.313155447103829,0.343021655014229,0.325863301346841,0.332250492462312,0
0.0100502512562814,0.346365644513538,0.315508460452281,0.343907095393595,0.326812519693626,0.331959407035176,0
0.0150753768844221,0.348427760469129,0.318109714822258,0.345025081330671,0.326663101034616,0.331712864321608,0
0.0201005025125628,0.350568877734615,0.321098046529932,0.34602287306138,0.327844597270001,0.331517944723618,0
0.0251256281407035,0.352871796557838,0.324354797172548,0.347229212718201,0.328931417400298,0.331383889447236,0
0.0301507537688442,0.355214650955249,0.327932580690408,0.348764610585328,0.329449415041197,0.331321879396985,0
0.0351758793969849,0.357892700658918,0.331900185619026,0.350409670962218,0.331033003639607,0.331344236180905,0
0.0402010050251256,0.360652092366925,0.335983511197897,0.351959364804943,0.332964090385199,0.331468201005025,0
0.0452261306532663,0.363396361058976,0.340187685025052,0.353520954921917,0.335934433564547,0.3317111959799,0
0.050251256281407,0.366265436697498,0.344703933707596,0.355410485760391,0.338423482436795,0.332093824120603,0
0.0552763819095477,0.369236132874671,0.349414479621,0.357109191234613,0.340412041389272,0.332645809045226,0
0.0603015075376884,0.372478873006181,0.354154226551258,0.359102817878488,0.342524743010877,0.333403477386935,0
0.0653266331658292,0.375744723465482,0.359175309579579,0.361356719068386,0.344804889874028,0.334421743718593,0
0.0703517587939698,0.378690576636483,0.364578988419444,0.363813170960584,0.347491048317421,0.335769904522613,0
0.0753768844221105,0.381676358283628,0.370021496766353,0.367097169884528,0.349796501865446,0.337440175879397,0
0.0804020100502513,0.384745458165001,0.375432836737668,0.371046970797403,0.352347329853122,0.339555349854141,0
0.085427135678392,0.387975510448321,0.381072914875199,0.374546472344366,0.355970563929968,0.342237819095477,0
0.0904522613065327,0.391157381675943,0.386772201422817,0.378862221467681,0.36000047033665,0.345564623115578,0
0.0954773869346734,0.394206721472308,0.392630328560409,0.383597170576219,0.364662679533154,0.349683732267692,0
0.100502512562814,0.397184503583088,0.398519369239556,0.388497057066153,0.369943556036148,0.354805919620592,0
0.105527638190955,0.400282865694719,0.404102167963103,0.393643778453606,0.376037200275506,0.361012577889447,0
0.110552763819095,0.403463444523414,0.410123468893601,0.398663009439242,0.381792617220459,0.368193183811041,0
0.115577889447236,0.406487116311316,0.416054812460454,0.404352432009132,0.388458045226131,0.376244944723618,0
0.120603015075377,0.409638680314528,0.422071516221404,0.410358735136799,0.394982067026128,0.385046021491432,0
0.125628140703518,0.412659128819618,0.428044469320456,0.416495892633901,0.401147034510556,0.394527705130948,0
0.130653266331658,0.415554963882597,0.433730515680422,0.423378435161921,0.408260926273413,0.404568381234096,0
0.135678391959799,0.4185006858864,0.439399014636043,0.430304487415049,0.414573398484486,0.415069378895557,0
0.14070351758794,0.421369301739882,0.445105055117902,0.437563950769231,0.42178494624767,0.425958598756112,0
0.14572864321608,0.424313304459419,0.450430008831712,0.444879511786953,0.429481673514985,0.437163033359142,0
0.150753768844221,0.427216823209311,0.455892144034572,0.452067006217929,0.436875632369283,0.448529666244015,0
0.155778894472362,0.429877398534001,0.461214100757487,0.459047821538523,0.445039621724441,0.45999747429455,0
0.160804020100503,0.43256677813133,0.466197540413934,0.466114434840871,0.454143901829942,0.471561247345271,0
0.165829145728643,0.434957289074506,0.471030933890098,0.472784280359142,0.462649650173947,0.483101047526791,0
0.170854271356784,0.437271648856993,0.47568144616002,0.479404572784133,0.471057683008262,0.494498912253934,0
0.175879396984925,0.439493093498991,0.480007169162395,0.485661647861951,0.479737449944759,0.505745212319265,0
0.180904522613065,0.441329075622879,0.483999417055246,0.49236172544086,0.488338396123942,0.516801743295103,0
0.185929648241206,0.443277841558539,0.488258648543323,0.498610190439884,0.496002894614248,0.527566450517207,0
0.190954773869347,0.445151294585177,0.492156365443877,0.504645356871313,0.503846703413284,0.537968405181246,0
0.195979899497487,0.446880917684639,0.495516842791941,0.51045129384147,0.511353549990459,0.547965816776189,0
0.201005025125628,0.448659264583564,0.498839594308936,0.51598014820647,0.51777758175617,0.557500130891444,0
0.206030150753769,0.450221888708429,0.501618526976345,0.520730043647063,0.523663814160623,0.56650751758794,0
0.21105527638191,0.451642910261264,0.504154571717189,0.525044848871363,0.530745883992309,0.574974410582323,0
0.21608040201005,0.453037818799592,0.50638076871638,0.528747718516537,0.537267752950695,0.582829316582915,0
0.221105527638191,0.454134280118105,0.508354966304978,0.532376312674484,0.54341258807642,0.589993891801349,0
0.226130653266332,0.455053693679894,0.510383965750291,0.535036617201574,0.548878759455673,0.59645540201005,0
0.231155778894472,0.455877029915096,0.512051286650154,0.537686515207617,0.553226891016976,0.602165396984925,0
0.236180904522613,0.456596853357698,0.513371443055344,0.539725634711447,0.556489461567379,0.607073668341709,0
0.241206030150754,0.457274179515432,0.514161393796582,0.5413798832973,0.560130482546064,0.611147718592965,0
0.246231155778894,0.457755015577889,0.514665016085021,0.543021639767765,0.563305052456915,0.614330461095968,0
0.251256281407035,0.458153068559666,0.515066251180052,0.544158161301865,0.565735075708184,0.616649778894472,0
0.256281407035176,0.458434592499809,0.515281839317311,0.545048616850486,0.567974031082815,0.618007165829146,0
0.261306532663317,0.458728014933297,0.515249521751862,0.545382091386333,0.569628247380137,0.618447386934673,0
0.266331658291457,0.459047863117239,0.514952696233371,0.545160676891471,0.570160954964295,0.617970638190955,0
0.271356783919598,0.458996902194539,0.514170611895062,0.544619964523649,0.570115100309971,0.616596728643216,0
0.276381909547739,0.459024067008089,0.513137159192315,0.543194133524767,0.57043994323844,0.614311292760097,0
0.281407035175879,0.459035825438616,0.511875249290648,0.541414216479624,0.569097202960256,0.611264281407035,0
0.28643216080402,0.458777421323371,0.510324681050222,0.539699310560292,0.567655428565362,0.60749443718593,0
0.291457286432161,0.45847086067868,0.508679378761942,0.538519950185711,0.56645603833741,0.603178683417085,0
0.296482412060302,0.458091969126767,0.507163693881594,0.536530427050507,0.564221550742725,0.598519824120603,0
0.301507537688442,0.457514944511719,0.505364265938174,0.534212863825102,0.561941735468944,0.593765068987827,0
0.306532663316583,0.456893843889414,0.503398179382009,0.531336661529625,0.559259544156093,0.589063403542101,0
0.311557788944724,0.456165685803404,0.501331380709239,0.528769923204539,0.55658646741673,0.584430224504023,0
0.316582914572864,0.455417155428304,0.499037468466433,0.5260646598978,0.553300525166372,0.579866956959941,0
0.321608040201005,0.454517082045751,0.496504046732657,0.52311530270451,0.549897023234482,0.575372596400977,0
0.326633165829146,0.453573682679342,0.493640453775072,0.51983181668213,0.546635593796141,0.570943653266332,0
0.331658291457286,0.452516423900109,0.490799171503426,0.516531508282151,0.543066820152869,0.566582145728643,0
0.336683417085427,0.451277679506133,0.487862424356675,0.513006689878449,0.540391231687851,0.562277623115578,0
0.341708542713568,0.449945913260074,0.484828515580772,0.509942851385475,0.536842144624763,0.558033492462312,0
0.346733668341709,0.448682658804662,0.481715428036041,0.506722003750094,0.532933421795107,0.553855881326839,0
0.351758793969849,0.447458158806496,0.478610147886913,0.503385844507088,0.528875412248578,0.549752920371086,0
0.35678391959799,0.446345082563816,0.475428623380058,0.49987076493579,0.525240401837514,0.545725005025126,0
0.361809045226131,0.44531978941258,0.472239649484927,0.496818911056935,0.52186087571777,0.541757075376884,0
0.366834170854271,0.443998334233564,0.469042779145729,0.493174252654577,0.518717471812035,0.537839226130653,0
0.371859296482412,0.442620922471473,0.465814288068155,0.489605026024861,0.514912703890313,0.533989068158883,0
0.376884422110553,0.44129573244737,0.462472831883681,0.486320434282825,0.51166794617635,0.53022132915265,0
0.381909547738693,0.439884682037907,0.459220890002158,0.483576274324001,0.509054825892388,0.5265141959799,0
0.386934673366834,0.438444609492704,0.455756128185482,0.480712646617704,0.505590749549948,0.522844,0
0.391959798994975,0.436944600128944,0.452492090917112,0.477582987023515,0.502167207978825,0.519239314724911,0
0.396984924623116,0.435417640878863,0.449171766454967,0.474811447143788,0.499204614410587,0.515722728643216,0
0.402010050251256,0.433709174048974,0.445851727479714,0.472250741006369,0.495760416649723,0.512239989949749,0
0.407035175879397,0.432029865090534,0.442772927013775,0.46956412769731,0.492027036623116,0.508801849962487,0
0.412060301507538,0.430269963558512,0.439759706114905,0.467007660919646,0.489438070404794,0.505453894472362,0
0.417085427135678,0.428539437713984,0.436583120397167,0.464274873296247,0.485882562840175,0.502145150753769,0
0.422110552763819,0.426724394436181,0.433513401708543,0.461846912852125,0.482635565472934,0.498870819758548,0
0.42713567839196,0.424860909176094,0.430586855697927,0.459581759407918,0.479980467009203,0.495694251256281,0
0.4321608040201,0.423065514461738,0.427659254767381,0.457441957725691,0.476733567009748,0.492534673366834,0
0.437185929648241,0.421197255561951,0.424896863862301,0.455214406803247,0.473700455070096,0.489426453428801,0
0.442211055276382,0.41924710794432,0.422102157958823,0.452971689015968,0.470681623749955,0.486407748743719,0
0.447236180904523,0.417308117449806,0.419490257059893,0.450797134485989,0.468084888409124,0.483386814070352,0
0.452261306532663,0.41545089879876,0.41687250924968,0.448646085985483,0.465815456773802,0.480462492462312,0
0.457286432160804,0.413432693595446,0.414492550132921,0.446486329566615,0.46358184196344,0.477555964824121,0
0.462311557788945,0.411516450111552,0.412279953744627,0.444432070656312,0.460832438230175,0.474699280490145,0
0.467336683417085,0.409596033469587,0.410241790064953,0.442477185817355,0.458525257025664,0.471915170854271,0
0.472361809045226,0.407648932140723,0.408247774199498,0.440478753845207,0.455533145911375,0.469134799928848,0
0.477386934673367,0.405678548240613,0.406277198210712,0.438716861089366,0.452886443024009,0.466454834170854,0
0.482412060301508,0.403759454494296,0.404536049981813,0.436703157418624,0.45052744120603,0.463759037513147,0
0.487437185929648,0.401743016415234,0.402868064311397,0.434951714633775,0.447862095222178,0.461170211055276,0
0.492462311557789,0.399826136028982,0.401068448141657,0.432592679167811,0.445569181733764,0.45855940201005,0
0.49748743718593,0.397909073705576,0.399236004065914,0.430876292263003,0.443419792664472,0.456055246231156,0
0.50251256281407,0.396060777386711,0.397438549611622,0.429544332910559,0.44152029744783,0.453528934673367,0
0.507537688442211,0.394289001784334,0.395574882465491,0.428321777475654,0.439799708156332,0.451107549049596,0
0.512562814070352,0.392547573653584,0.393826959037184,0.426782876036082,0.437601313023655,0.448661628140703,0
0.517587939698492,0.390705157686768,0.392429444677355,0.425275408486069,0.43538868919598,0.44632059798995,0
0.522613065326633,0.388816051620442,0.390952409218601,0.424109788180942,0.43335545763926,0.443953577889447,0
0.527638190954774,0.386943824760383,0.389430297190299,0.422634269440193,0.431462010549096,0.441686703517588,0
0.532663316582915,0.385299154859664,0.388493817534273,0.420904328917314,0.429695861916032,0.43940235678392,0
0.537688442211055,0.38372837706762,0.387357327824857,0.419545042941021,0.428271316074798,0.437198592964824,0
0.542713567839196,0.382121465250885,0.386112161310214,0.417989614462847,0.426801287990514,0.435008183243805,0
0.547738693467337,0.380453090773233,0.384719755439936,0.416467936833987,0.424898911886535,0.432851798994975,0
0.552763819095477,0.378724657933647,0.383449559448619,0.41479388198538,0.423009968043426,0.430758037749724,0
0.557788944723618,0.377136743386629,0.382363623942196,0.413743513601764,0.421243649043698,0.428647150753769,0
0.562814070351759,0.375586651985264,0.381447838390976,0.41249491397582,0.419557888732122,0.426628994974874,0
0.5678391959799,0.373919642840392,0.380350364992458,0.411286672497623,0.418119837625445,0.42459432160804,0
0.57286432160804,0.372226738460679,0.379092192786885,0.409941094696279,0.416396820582915,0.422620391959799,0
0.577889447236181,0.370682980621554,0.378136598299686,0.408642983497548,0.414950796528095,0.420687631262975,0
0.582914572864322,0.369160225716531,0.377112437467021,0.407425513453794,0.413961430179144,0.418741115577889,0
0.587939698492462,0.367764775368795,0.37614317403224,0.406235424186802,0.412046424366175,0.416881366834171,0
0.592964824120603,0.366321823361941,0.375131793693614,0.405155170120264,0.409542831814888,0.415017007389891,0
0.597989949748744,0.36481068265523,0.374101593926002,0.403569990516202,0.407002253444437,0.413179753768844,0
0.603015075376884,0.363463547681518,0.373128080104694,0.402293085427136,0.405492031180133,0.411410075376884,0
0.608040201005025,0.362087283531206,0.372477668989338,0.401196726741569,0.404119635686368,0.409620417085427,0
0.613065326633166,0.360732574764,0.372161994474743,0.400472750886787,0.402734293467337,0.407883824120603,0
0.618090452261307,0.359505462883708,0.371504860995368,0.399426051036345,0.40142588472124,0.406195427135678,0
0.623115577889447,0.358269921465859,0.371114093842132,0.39821651243889,0.399703634536318,0.404486904522613,0
0.628140703517588,0.357031855399931,0.370693093134271,0.396835667779232,0.397791813491248,0.402835718592965,0
0.633165829145729,0.355796363519726,0.370186544386325,0.39606819140075,0.396819384355964,0.401228135678392,0
0.638190954773869,0.354666032741175,0.369637073213156,0.39524020229465,0.396100126172763,0.399601618090452,0
0.64321608040201,0.353563820837419,0.368880366822645,0.394254239622161,0.394692873873419,0.398024165829146,0
0.648241206030151,0.35244100754149,0.368244252927546,0.393348759821172,0.393898151982335,0.396495376884422,0
0.653266331658292,0.351284952339888,0.36765113063646,0.39215287100389,0.392874583127402,0.394953356130787,0
0.658291457286432,0.350136354661058,0.367116095551859,0.391082191231736,0.391571322456253,0.393438261306533,0
0.663316582914573,0.349071495318447,0.366740375404152,0.390185015943082,0.390437066223182,0.391982150753769,0
0.668341708542714,0.348063970079488,0.365983161787915,0.389187117897026,0.389035366854072,0.390529884422111,0
0.673366834170854,0.347048104958148,0.365439932446764,0.388330403025436,0.38785982791346,0.389072206030151,0
0.678391959798995,0.346010465326311,0.364902256751763,0.387027083963141,0.386409333371664,0.387675673366834,0
0.683417085427136,0.345101972230471,0.364490442623249,0.385795802664938,0.38441524348272,0.386308185929648,0
0.688442211055276,0.34414938789184,0.364040752971109,0.384191984854095,0.381693649964106,0.384927675851786,0
0.693467336683417,0.343252506740923,0.363526479317771,0.383237357509064,0.379517217711878,0.383572170854271,0
0.698492462311558,0.342432697128889,0.363051184645384,0.382734654040911,0.378486938760749,0.382270929648241,0
0.703517587939699,0.341570197425108,0.362417684683807,0.381744064599537,0.377364158377045,0.380982869346734,0
0.708542713567839,0.340772710439037,0.362056580644084,0.380879688634663,0.376186310257387,0.379680979899498,0
0.71356783919598,0.340016727645437,0.361861343273746,0.379793818080187,0.375422398519963,0.378416738693467,0
0.718592964824121,0.339532716018702,0.361158564779795,0.378600678427502,0.374594509241861,0.377196688442211,0
0.723618090452261,0.339051171910029,0.360705706795596,0.37757123894735,0.374283510136851,0.375988316582915,0
0.728643216080402,0.338458331607076,0.360480934199413,0.376055455059612,0.373516619890898,0.374767935081631,0
0.733668341708543,0.338002028818153,0.359977693434917,0.375140860145752,0.372844478138166,0.373577879396985,0
0.738693467336683,0.337209925913063,0.359407117279241,0.374349879464084,0.371218540284434,0.372433231155779,0
0.743718592964824,0.33648144207076,0.358873388273767,0.373559948397765,0.369937036543976,0.371304547738693,0
0.748743718592965,0.336119983054692,0.35830175275281,0.372895024134478,0.36812200996726,0.370168223723362,0
0.753768844221106,0.335592235465623,0.357693121620796,0.371941547436396,0.367181609438497,0.369040869346734,0
0.758793969849246,0.334942309535394,0.356990780744453,0.370849991714276,0.365550089420898,0.36795967839196,0
0.763819095477387,0.334517595607681,0.35649611877625,0.369701071036599,0.363943474654828,0.366905100502513,0
0.768844221105528,0.334099769756803,0.355786082909222,0.368383575628919,0.362599898569772,0.365856251256281,0
0.773869346733668,0.333614581467707,0.355308958858218,0.366897328512207,0.362263893430251,0.364796316043738,0
0.778894472361809,0.333149419362731,0.35453443167658,0.366217487245645,0.361699032427093,0.363763432160804,0
0.78391959798995,0.332840439403619,0.353815177603154,0.36553590997019,0.360856097705921,0.362769894472362,0
0.78894472361809,0.332376980247347,0.353241166969669,0.364849155331427,0.360215000068666,0.361796457286432,0
0.793969849246231,0.331832851455078,0.352461496008078,0.364054214694089,0.359465306368578,0.36082643718593,0
0.798994974874372,0.331357693231223,0.351705396594054,0.363343971040459,0.357850863498702,0.359847718379249,0
0.804020100502513,0.331024194130551,0.350847962993451,0.362683749102021,0.356785601010517,0.358892045226131,0
0.809045226130653,0.330760052730992,0.349759108452666,0.361804847819125,0.355370265999198,0.35797224120603,0
0.814070351758794,0.33035386102522,0.348704504384073,0.361038997359959,0.354284559838667,0.357074105527638,0
0.819095477386935,0.32989857285216,0.347793498683006,0.359982998075443,0.353277423877753,0.35618391959799,0
0.824120603015075,0.329551361706596,0.346818599469461,0.359495579150212,0.351994429359029,0.355290236180904,0
0.829145728643216,0.329264073015788,0.345724891015075,0.358850782667861,0.351251809739331,0.354398326633166,0
0.834170854271357,0.329026435947665,0.344638963065632,0.358203642246278,0.351357112155371,0.353539628140703,0
0.839195979899497,0.328652968648355,0.343645849520281,0.358219153993697,0.351037197585242,0.352707859296482,0
0.844221105527638,0.328299770912917,0.342406716635429,0.357580804177914,0.350764386438773,0.351891869346734,0
0.849246231155779,0.327841403410125,0.341274488769645,0.356964920700109,0.350726785372929,0.351081507537688,0
0.85427135678392,0.327379868573202,0.340115217677826,0.356433618161984,0.35021247475573,0.350268331658291,0
0.85929648241206,0.327089610967098,0.338794755960578,0.356106541515118,0.349417274858855,0.349458,0
0.864321608040201,0.326890197549032,0.337405388517641,0.355678758765255,0.348406865462447,0.348675929648241,0
0.869346733668342,0.326800560357342,0.336003218871342,0.35535088062271,0.347377284246475,0.347919467336683,0
0.874371859296482,0.326676031416468,0.334684355575732,0.354930065373258,0.346037931569976,0.347179959798995,0
0.879396984924623,0.326618670260283,0.333300446441942,0.354000313339568,0.346097386212245,0.346448557788945,0
0.884422110552764,0.326625955838956,0.33180905997364,0.35287173819482,0.346069556961277,0.345719909547739,0
0.889447236180904,0.326625155022123,0.330307849579389,0.352302680001581,0.345144208068735,0.344987575290244,0
0.894472361809045,0.326741529183476,0.328766577653649,0.351831713584388,0.344568564446598,0.344267502512563,0
0.899497487437186,0.326965576445373,0.327242167152211,0.351359267386111,0.343008055306837,0.343574542713568,0
0.904522613065327,0.32709201752594,0.325614055712216,0.350441893748744,0.341443875993104,0.342902396984925,0
0.909547738693467,0.327338312441866,0.323913014039269,0.349516070795462,0.340019670735641,0.342244793969849,0
0.914572864321608,0.327671477538088,0.322277496717698,0.348682252722204,0.338868684152062,0.341596844221106,0
0.919597989949749,0.328064192901647,0.320649640553416,0.347841313418947,0.337361671351106,0.340954296482412,0
0.924623115577889,0.328531084599121,0.318885015066165,0.346815586079529,0.336136919863966,0.340313090452261,0
0.92964824120603,0.328943801526242,0.317393557639776,0.346359632662689,0.336012863906047,0.339673462311558,0
0.934673366834171,0.329357012095747,0.315854720080402,0.346254763058174,0.335920175592991,0.339056587939699,0
0.939698492462312,0.329943102974439,0.314453709931711,0.346188364663367,0.33473057806371,0.338462336683417,0
0.944723618090452,0.330516095048769,0.313101467200935,0.346126949724563,0.334024692318228,0.337886396984925,0
0.949748743718593,0.331192414640771,0.311998186805901,0.346005192221979,0.333360355329038,0.337326738693467,0
0.954773869346734,0.331868648757004,0.311009703604623,0.345544270063614,0.332475956648105,0.336778512562814,0
0.959798994974874,0.33264800315738,0.310177499015992,0.345481613615952,0.330860012231856,0.336242306532663,0
0.964824120603015,0.333521891916822,0.309355021394079,0.344803662787841,0.329791244571951,0.335714361809045,0
0.969849246231156,0.3345002851908,0.308897307728102,0.344523902851759,0.328508156005836,0.335195497487437,0
0.974874371859296,0.335604301187846,0.308447674928136,0.344052810970922,0.327287298822471,0.334689512562814,0
0.979899497487437,0.336814118837952,0.308276235771579,0.343555574982241,0.326212528602195,0.334210407035176,0
0.984924623115578,0.338063714593078,0.308412448464261,0.343085061584847,0.326513410685612,0.333759633165829,0
0.989949748743719,0.33945946745423,0.309053962848695,0.342246965488311,0.326416927935976,0.33333616080402,0
0.994974874371859,0.340996327425014,0.310011751490642,0.342243176509817,0.325819422223224,0.332941929648241,0
1,0.342637,0.311426,0.3425008,0.3256112,0.332756,0

